Introduction to the Kalman Filter and Tuning its Statistics for Near Optimal Estimates and Cramer Rao Bound

This report provides a brief historical evolution of the concepts in the Kalman filtering theory since ancient times to the present. A brief description of the filter equations its aesthetics, beauty, truth, fascinating perspectives and competence are described. For a Kalman filter design to provide optimal estimates tuning of its statistics namely initial state and covariance, unknown parameters, and state and measurement noise covariances is important. The earlier tuning approaches are reviewed. The present approach is a reference recursive recipe based on multiple filter passes through the data without any optimization to reach a `statistical equilibrium' solution. It utilizes the a priori, a posteriori, and smoothed states, their corresponding predicted measurements and the actual measurements help to balance the measurement equation and similarly the state equation to help form a generalized likelihood cost function. The filter covariance at the end of each pass is heuristically scaled up by the number of data points is further trimmed to statistically match the exact estimates and Cramer Rao Bounds (CRBs) available with no process noise provided the initial covariance for subsequent passes. During simulation studies with process noise the matching of the input and estimated noise sequence over time and in real data the generalized cost functions helped to obtain confidence in the results. Simulation studies of a constant signal, a ramp, a spring, mass, damper system with a weak non linear spring constant, longitudinal and lateral motion of an airplane was followed by similar but more involved real airplane data was carried out in MATLAB. In all cases the present approach was shown to provide internally consistent and best possible estimates and their CRBs.

==> case1.dat <==
0,0.1497,-0.0342,0.0767,0.7507,0.0006,0,413.54,-0.051,0.0005,-0.0009,0.0765,0.0358,45.6,0.4274,38.441
0.02,0.1494,-0.0362,0.0755,0.7578,-0.0005,0,413.62,-0.0408,0.0006,-0.0008,0.0765,0.0369,45.6,0.4274,38.441
0.04,0.1491,-0.0388,0.0752,0.7605,-0.0015,0,413.69,-0.0304,0.0006,-0.0008,0.0765,0.0383,45.6,0.4274,38.441
0.06,0.1492,-0.041,0.0752,0.7521,0.0001,0,413.71,-0.0269,0.0006,-0.0008,0.0766,0.0381,45.6,0.4274,38.441
0.08,0.1499,-0.0441,0.0751,0.7402,0.0027,0,413.71,-0.0334,0.0006,-0.0008,0.0765,0.0403,45.6,0.4274,38.441
0.1,0.1501,-0.0453,0.0742,0.7307,0.0053,0,413.71,-0.0456,0.0005,-0.0007,0.0765,0.0415,45.6,0.4274,38.441
0.12,0.1497,-0.0458,0.0727,0.7241,0.0044,0,413.71,-0.059,0.0005,-0.0007,0.0764,0.043,45.6,0.4274,38.441
0.14,0.1497,-0.0445,0.0715,0.7197,0.0016,0,413.71,-0.0724,0.0005,-0.0006,0.0764,0.0437,45.6,0.4274,38.441
0.16,0.1494,-0.0424,0.0712,0.7094,0.003,0,413.71,-0.0856,0.0005,-0.0005,0.0764,0.0442,45.6,0.4274,38.441
0.18,0.148,-0.0381,0.0708,0.6899,0.0072,0,413.71,-0.0979,0.0004,-0.0005,0.0765,0.0455,45.6,0.4274,38.441
0.2,0.1466,-0.0336,0.0695,0.6769,0.0063,0,413.71,-0.106,0.0004,-0.0004,0.0766,0.047,45.6,0.4274,38.441
0.22,0.1466,-0.0286,0.068,0.6845,0.0004,0,413.71,-0.1063,0.0004,-0.0004,0.0766,0.0477,45.6,0.4274,38.441
0.24,0.1465,-0.024,0.0673,0.6937,-0.0042,0,413.7,-0.098,0.0004,-0.0003,0.0767,0.0482,45.6,0.4274,38.441
0.26,0.1459,-0.0206,0.0673,0.7016,-0.002,0,413.54,-0.085,0.0004,-0.0003,0.0767,0.0495,45.6,0.4269,38.355
0.28,0.1462,-0.0191,0.0673,0.7085,-0.0006,0,413.16,-0.071,0.0004,-0.0003,0.0768,0.051,45.584,0.4262,38.271
0.3,0.1467,-0.0181,0.0673,0.7216,0.0001,0,412.69,-0.0565,0.0004,-0.0002,0.077,0.0517,45.584,0.426,38.228
0.32,0.147,-0.0188,0.0673,0.7233,-0.0011,0,412.36,-0.0417,0.0003,-0.0002,0.0772,0.0517,45.584,0.4258,38.185
0.34,0.1476,-0.0216,0.0673,0.7297,-0.0023,0,412.21,-0.027,0.0003,-0.0001,0.0774,0.0518,45.584,0.4258,38.185
0.36,0.1482,-0.0258,0.0673,0.7473,-0.0057,0,412.17,-0.0153,0.0003,-0.0001,0.0775,0.0528,45.584,0.4258,38.185
0.38,0.1471,-0.0303,0.0668,0.7544,-0.006,0,412.17,-0.0105,0.0003,-0.0001,0.0776,0.0543,45.584,0.4258,38.185
0.4,0.1462,-0.0352,0.0655,0.7504,-0.0009,0,412.17,-0.0138,0.0002,0,0.0777,0.0554,45.584,0.4258,38.185
0.42,0.1468,-0.0395,0.0641,0.7553,0.0064,0,412.17,-0.0229,0.0002,0,0.0777,0.0557,45.584,0.4258,38.185
0.44,0.147,-0.0426,0.0634,0.7624,0.0098,0,412.17,-0.035,0.0002,0,0.0777,0.0557,45.584,0.4258,38.185
0.46,0.1462,-0.0439,0.0628,0.7494,0.0089,0,412.17,-0.0481,0.0001,0,0.0778,0.0557,45.584,0.4258,38.185
0.48,0.1456,-0.0439,0.0616,0.7272,0.0067,0,412.17,-0.0615,0.0001,0,0.0779,0.0557,45.584,0.4258,38.185
0.5,0.1452,-0.0422,0.0601,0.7124,0.0062,0,412.17,-0.0748,0,0,0.078,0.0557,45.584,0.4258,38.185
0.52,0.1441,-0.0388,0.0594,0.6955,0.0049,0,412.17,-0.0873,0,0,0.0781,0.0557,45.584,0.4258,38.185
0.54,0.1434,-0.0352,0.0593,0.6821,0.0037,0,412.17,-0.0951,-0.0001,0,0.0782,0.0557,45.584,0.4258,38.185
0.56,0.1436,-0.0317,0.0594,0.6723,0.007,0,412.14,-0.0941,-0.0001,0,0.0783,0.0557,45.584,0.4258,38.185
0.58,0.1433,-0.0284,0.0594,0.673,0.0084,0,412.06,-0.0847,-0.0001,0,0.0784,0.0557,45.583,0.4255,38.143
0.6,0.1431,-0.0258,0.0589,0.6858,0.0045,0,411.92,-0.0707,-0.0002,-0.0001,0.0786,0.0557,45.583,0.4253,38.1
0.62,0.144,-0.0255,0.0576,0.7017,0.0014,0,411.8,-0.0556,-0.0002,-0.0001,0.0788,0.0557,45.583,0.4253,38
0.64,0.1445,-0.0264,0.0561,0.7179,0.0027,0,411.72,-0.04,-0.0002,-0.0001,0.079,0.0557,45.583,0.4253,38.1
0.66,0.1441,-0.0287,0.0554,0.7294,0.0013,0,411.71,-0.0246,-0.0003,-0.0002,0.0791,0.0557,45.583,0.4253,38.1
0.68,0.1439,-0.0334,0.0554,0.7409,-0.0055,0,411.71,-0.0097,-0.0003,-0.0002,0.0793,0.0556,45.583,0.4253,38.1
0.7,0.1437,-0.0397,0.0554,0.7466,-0.012,0,411.71,0.0044,-0.0003,-0.0003,0.0794,0.0547,45.583,0.4253,38.1
0.72,0.1424,-0.0466,0.0549,0.7476,-0.0132,0,411.71,0.0142,-0.0003,-0.0003,0.0795,0.0532,45.583,0.4253,38.1
0.74,0.141,-0.0541,0.0537,0.742,-0.0102,0,411.71,0.0165,-0.0004,-0.0004,0.0795,0.052,45.583,0.4253,38.1
0.76,0.1402,-0.0617,0.0522,0.7405,-0.0052,0,411.71,0.011,-0.0004,-0.0004,0.0795,0.0517,45.583,0.4253,38.1
0.78,0.1394,-0.0681,0.051,0.7331,-0.0004,0,411.7,0.0006,-0.0004,-0.0004,0.0795,0.0513,45.583,0.4253,38.1
0.8,0.1386,-0.0726,0.0497,0.7157,0.0022,0,411.69,-0.0122,-0.0004,-0.0005,0.0795,0.05,45.567,0.4251,38.101
0.82,0.1383,-0.0762,0.0482,0.6994,0.0027,0,411.66,-0.026,-0.0004,-0.0005,0.0795,0.0485,45.583,0.4253,38.1
0.84,0.1381,-0.0785,0.0471,0.6879,0.0005,0,411.66,-0.04,-0.0005,-0.0005,0.0795,0.0478,45.583,0.4253,38.1
0.86,0.1372,-0.0788,0.0457,0.6722,-0.0011,0,411.66,-0.0539,-0.0005,-0.0005,0.0794,0.0477,45.583,0.4253,38.1
0.88,0.1361,-0.0774,0.0442,0.6545,-0.001,0,411.63,-0.068,-0.0005,-0.0006,0.0794,0.0473,45.567,0.4251,38.101
0.9,0.1353,-0.0743,0.0425,0.6334,0.0011,0,411.59,-0.0817,-0.0005,-0.0006,0.0794,0.046,45.567,0.4251,38.101
0.92,0.1343,-0.0691,0.041,0.6104,0.0014,0,411.56,-0.0944,-0.0005,-0.0006,0.0794,0.0445,45.567,0.4251,38.101
0.94,0.1335,-0.0632,0.0397,0.5961,0.0004,0,411.56,-0.1028,-0.0005,-0.0009,0.0794,0.0438,45.567,0.4251,38.101
0.96,0.1336,-0.0576,0.0385,0.5999,-0.0013,0,411.56,-0.1028,-0.0005,-0.0007,0.0794,0.0436,45.567,0.4251,38.101
0.98,0.1336,-0.0526,0.037,0.6074,-0.0014,0,411.56,-0.094,-0.0005,-0.0008,0.0795,0.0427,45.567,0.4251,38.101
1,0.1326,-0.0484,0.0359,0.6126,-0.001,0,411.56,-0.0801,-0.0005,-0.0008,0.0796,0.0412,45.567,0.4251,38.101
1.02,0.1316,-0.0461,0.0356,0.6193,-0.0004,0,411.56,-0.0647,-0.0005,-0.0008,0.0796,0.0401,45.567,0.4251,38.101
1.04,0.1311,-0.045,0.0355,0.6309,-0.0009,0,411.56,-0.0489,-0.0005,-0.0008,0.0796,0.0393,45.567,0.4251,38.101
1.06,0.1309,-0.0454,0.0346,0.6419,-0.0027,0,411.56,-0.033,-0.0005,-0.0009,0.0797,0.038,45.567,0.4251,38.101
1.08,0.1307,-0.048,0.0326,0.6489,-0.0045,0,411.56,-0.0173,-0.0004,-0.0009,0.0797,0.0366,45.567,0.4251,38.101
1.1,0.1306,-0.0524,0.0319,0.6612,-0.0048,0,411.56,-0.0026,-0.0004,-0.0009,0.0797,0.0354,45.567,0.4251,38.101
1.12,0.1304,-0.0578,0.0315,0.6693,-0.0048,0,411.56,0.0081,-0.0004,-0.0009,0.0796,0.034,45.567,0.4251,38.101
1.14,0.1294,-0.0635,0.0306,0.673,-0.0064,0,411.56,0.0117,0.0004,-0.0009,0.0796,0.0326,44.567,0.4251,38.101
1.16,0.1289,-0.0692,0.0291,0.6648,-0.0086,0,411.56,0.0072,-0.0004,-0.0009,0.0795,0.0318,45.567,0.4251,38.101
1.18,0.1283,-0.074,0.0275,0.6581,-0.0075,0,411.54,-0.0032,-0.0004,-0.0009,0.0795,0.0308,45.567,0.4251,38.101
1.2,0.1271,-0.0777,0.0259,0.6421,-0.0052,0,411.49,-0.0164,-0.0004,-0.0008,0.0794,0.0293,45.552,0.425,38.102
1.22,0.126,-0.0797,0.0244,0.6286,-0.0052,0,411.44,-0.0304,-0.0004,-0.0008,0.0793,0.0281,45.552,0.425,38.102
1.24,0.1253,-0.0804,0.0227,0.6168,-0.0075,0,411.41,-0.0449,-0.0004,-0.0007,0.0792,0.0277,45.552,0.425,38.102
1.26,0.1244,-0.079,0.0212,0.5982,-0.0077,0,411.41,-0.0594,-0.0004,-0.0007,0.0792,0.0268,45.552,0.425,38.102
1.28,0.1237,-0.0759,0.02,0.5712,-0.0042,0,411.41,-0.0737,-0.0003,-0.0006,0.0791,0.0253,45.552,0.425,38.102
1.3,0.1233,-0.0714,0.0187,0.5524,-0.0006,0,411.41,-0.0877,-0.0003,-0.0006,0.079,0.0241,45.552,0.425,38.102
1.32,0.1231,-0.0654,0.0173,0.5461,-0.0004,0,411.41,-0.101,-0.0003,-0.0005,0.0789,0.0239,45.552,0.425,38.102
1.34,0.1227,-0.0585,0.016,0.5448,-0.0012,0,411.41,-0.1092,-0.0003,-0.0005,0.0788,0.0238,45.552,0.425,38.102
1.36,0.1223,-0.0511,0.0148,0.5425,-0.002,0,411.38,-0.1078,-0.0003,-0.0004,0.0788,0.0228,45.552,0.425,38.102
1.38,0.1216,-0.0446,0.0133,0.5468,-0.0038,0,411.28,-0.0973,-0.0003,-0.0004,0.0787,0.0213,45.552,0.4247,38.06
1.4,0.1209,-0.0392,0.0121,0.5622,-0.0062,0,411.12,-0.0825,-0.0002,-0.0004,0.0787,0.0202,45.551,0.4245,38.017
1.42,0.1213,-0.0362,0.0119,0.5797,-0.0058,0,410.99,-0.0667,-0.0002,-0.0004,0.0787,0.0199,45.551,0.4245,38.017
1.44,0.1225,-0.0347,0.0119,0.5917,-0.0056,0,410.95,-0.0506,-0.0002,-0.0003,0.0787,0.0199,45.551,0.4245,38.017
1.46,0.1234,-0.0347,0.0119,0.5991,-0.0082,0,410.94,-0.0345,-0.0002,-0.0003,0.0787,0.0199,45.551,0.4245,38.017
1.48,0.1237,-0.0364,0.0114,0.6085,-0.011,0,410.95,-0.0185,-0.0002,-0.0003,0.0786,0.0199,45.551,0.4245,38.017
1.5,0.1233,-0.0402,0.0101,0.6219,-0.0117,0,410.98,-0.0034,-0.0002,-0.0002,0.0786,0.0199,45.551,0.4245,38.017
1.52,0.1226,-0.0452,0.0087,0.6297,-0.0112,0,411.11,0.0091,-0.0002,-0.0002,0.0785,0.0199,45.552,0.425,38.102
1.54,0.1223,-0.0514,0.0079,0.6306,-0.0102,0,411.34,0.0174,-0.0002,-0.0001,0.0784,0.0199,45.552,0.4252,38.145
1.56,0.1221,-0.058,0.0069,0.629,-0.0097,0,411.54,0.0201,-0.0002,-0.0001,0.0783,0.0199,45.552,0.4252,38.145
1.58,0.1213,-0.0649,0.0054,0.6269,-0.01,0,411.65,0.017,-0.0002,0,0.0781,0.0199,45.552,0.4252,38.145
1.6,0.1199,-0.071,0.0042,0.6239,-0.0125,0,411.75,0.0093,-0.0002,0.0001,0.078,0.0199,45.552,0.4255,38.188
1.62,0.1189,-0.076,0.0035,0.6112,-0.0124,0,411.8,-0.0014,-0.0002,0.0001,0.0779,0.0199,45.552,0.4255,38.188
1.64,0.1184,-0.0795,0.0022,0.5916,-0.0104,0,411.8,-0.0138,-0.0002,0.0002,0.0778,0.0199,45.552,0.4252,38.145
1.66,0.1179,-0.0816,0.0003,0.5742,-0.0081,0,411.78,-0.0276,-0.0002,0.0002,0.0777,0.0199,45.552,0.4255,38.188
1.68,0.1172,-0.0821,-0.0018,0.5646,-0.0092,0,411.83,-0.0418,-0.0001,0.0003,0.0776,0.0199,45.536,0.4255,38.232
1.7,0.1165,-0.0809,-0.0034,0.5614,-0.0104,0,411.9,-0.0566,-0.0001,0.0003,0.0775,0.0199,45.536,0.4255,38.232
1.72,0.1156,-0.0778,-0.0046,0.55,-0.0093,0,411.94,-0.0713,-0.0001,0.0004,0.0773,0.0203,45.536,0.4255,38.232
1.74,0.1148,-0.0729,-0.006,0.532,-0.0067,0,411.96,-0.0858,-0.0001,0.0004,0.0772,0.0216,45.536,0.4255,38.232
1.76,0.1144,-0.066,-0.0075,0.5152,-0.0054,0,412.02,-0.0999,-0.0002,0.0004,0.0771,0.0231,45.536,0.4258,38.275
1.78,0.1137,-0.0573,-0.0083,0.5031,-0.0056,0,412.1,-0.1135,-0.0002,0.0004,0.077,0.0243,45.536,0.4258,38.275
1.8,0.1124,-0.0476,-0.0094,0.4961,-0.0059,0,412.17,-0.1242,-0.0002,0.0004,0.0769,0.0256,45.536,0.4258,38.275
1.82,0.1116,-0.0377,-0.0109,0.495,-0.0074,0,412.19,-0.1279,-0.0002,0.0005,0.0768,0.0271,45.536,0.4258,38.275
1.84,0.1114,-0.0279,-0.0121,0.5001,-0.01,0,412.19,-0.1228,-0.0002,0.0004,0.0768,0.0282,45.536,0.4258,38.275
1.86,0.1117,-0.019,-0.0124,0.5031,-0.0102,0,412.19,-0.1118,-0.0002,0.0004,0.0767,0.0296,45.536,0.4258,38.275
1.88,0.1127,-0.0117,-0.0124,0.5092,-0.0079,0,412.19,-0.0984,-0.0002,0.0004,0.0767,0.0315,45.536,0.4258,38.275
1.9,0.1138,-0.0059,-0.0124,0.5204,-0.0071,0,412.19,-0.084,-0.0001,0.0003,0.0767,0.0335,45.536,0.4258,38.275
1.92,0.1147,-0.0018,-0.0124,0.5336,-0.0092,0,412.19,-0.0689,-0.0001,0.0003,0.0767,0.0355,45.536,0.4258,38.275
1.94,0.115,-0.0003,-0.0124,0.5467,-0.0118,0,412.19,-0.0529,-0.0001,0.0002,0.0767,0.0375,45.536,0.4258,38.275
1.96,0.1149,-0.0004,-0.0124,0.5626,-0.013,0,412.19,-0.0368,-0.0001,0.0002,0.0766,0.0395,45.536,0.4258,38.275
1.98,0.1147,-0.0014,-0.0124,0.5816,-0.0131,0,412.19,-0.0212,-0.0001,0.0001,0.0765,0.0415,45.536,0.4258,38.275
2,0.1154,-0.0046,-0.0124,0.5984,-0.0128,0,412.19,-0.0065,0,0,0.0764,0.0435,45.536,0.4258,38.275
2.02,0.1169,-0.0094,-0.0124,0.6084,-0.0125,0,412.19,0.0065,0,0,0.0764,0.0455,45.536,0.4258,38.275
2.04,0.1175,-0.015,-0.0124,0.6146,-0.0113,0,412.19,0.0161,0,0,0.0764,0.0475,45.536,0.4258,38.275
2.06,0.1173,-0.0218,-0.0124,0.6208,-0.0115,0,412.25,0.0199,0,0,0.0763,0.0494,45.536,0.426,38.318
2.08,0.1173,-0.0289,-0.0129,0.6255,-0.0129,0,412.3,0.0173,0,0,0.0063,0.0165,5.5208,0.4259,38.319
2.1,0.118,-0.0354,-0.0143,0.6212,-0.0123,0,412.36,0.0095,0,-0.0001,0.0759,0.0535,45.536,0.426,38.318
2.12,0.1185,-0.0406,-0.0158,0.6029,-0.0095,0,412.39,-0.0016,0,-0.0001,0.0757,0.056,45.521,0.4261,38.361
2.14,0.1183,-0.0446,-0.0165,0.5861,-0.0089,0,412.42,-0.0144,0,-0.0001,0.0756,0.0583,45.536,0.426,38.318
2.16,0.1176,-0.0469,-0.0167,0.5791,-0.011,0,412.38,-0.0278,0,0,0.0756,0.0605,45.521,0.4259,38.319
2.18,0.1167,-0.047,-0.0177,0.5739,-0.0119,0,412.33,-0.0417,-0.0001,0.0001,0.0755,0.0627,45.521,0.4259,38.319
2.2,0.1163,-0.0454,-0.0192,0.5627,-0.0101,0,412.29,-0.0561,-0.0001,0.0001,0.0754,0.0653,45.521,0.4259,38.319
2.22,0.1163,-0.0423,-0.0204,0.547,-0.0065,0,412.27,-0.0709,-0.0001,0.0001,0.0753,0.068,45.521,0.4259,38.319
2.24,0.1165,-0.0377,-0.0207,0.5308,-0.003,0,412.27,-0.0856,-0.0001,0.0001,0.0752,0.0706,45.521,0.4259,38.319
2.26,0.1169,-0.0315,-0.0207,0.5201,-0.002,0,412.27,-0.0998,-0.0001,0.0001,0.0751,0.0732,45.521,0.4259,38.319
2.28,0.1173,-0.0236,-0.0207,0.5178,-0.0046,0,412.27,-0.1135,-0.0001,0.0001,0.075,0.076,45.521,0.4259,38.319
2.3,0.1171,-0.0146,-0.0211,0.5177,-0.0066,0,412.27,-0.1241,-0.0002,0.0002,0.075,0.0786,45.521,0.4259,38.319
2.32,0.1172,-0.0052,-0.0214,0.5183,-0.0063,0,412.27,-0.1277,-0.0001,0.0001,0.075,0.0812,45.521,0.4259,38.319
2.34,0.1177,0.0036,-0.0215,0.5234,-0.0064,0,412.27,-0.1228,-0.0001,0.0001,0.075,0.0839,45.521,0.4259,38.319
2.36,0.1185,0.0118,-0.021,0.5335,-0.007,0,412.27,-0.1122,-0.0002,0.0001,0.075,0.0866,45.521,0.4259,38.319
2.38,0.1191,0.0185,-0.0207,0.542,-0.006,0,412.27,-0.099,-0.0002,0.0002,0.075,0.0892,45.521,0.4259,38.319
2.4,0.1197,0.0241,-0.0207,0.556,-0.0058,0,412.27,-0.0849,-0.0002,0.0002,0.075,0.0919,45.521,0.4259,38.319
2.42,0.1208,0.0276,-0.0207,0.577,-0.0072,0,412.23,-0.0701,-0.0002,0.0001,0.0751,0.0946,45.505,0.4257,38.32
2.44,0.1225,0.0292,-0.0207,0.5961,-0.0083,0,412.18,-0.0546,-0.0001,0.0001,0.0751,0.0971,45.505,0.4257,38.32
2.46,0.124,0.0291,-0.0207,0.6124,-0.0076,0,412.13,-0.0385,-0.0001,0.0001,0.0752,0.0993,45.505,0.4257,38.32
2.48,0.1248,0.0273,-0.0207,0.631,-0.006,0,412.15,-0.0228,-0.0002,0.0001,0.0753,0.1014,45.505,0.4257,38.32
2.5,0.1252,0.0234,-0.0202,0.6544,-0.0059,0,412.22,-0.0081,-0.0002,0.0001,0.0754,0.1039,45.505,0.426,38.363
2.52,0.1254,0.0178,-0.0189,0.6728,-0.0071,0,412.31,0.0047,-0.0002,0.0001,0.0754,0.1061,45.505,0.426,38.363
2.54,0.126,0.011,-0.0174,0.6821,-0.009,0,412.36,0.014,-0.0003,0.0002,0.0755,0.1078,45.505,0.426,38.363
2.56,0.1271,0.0038,-0.0166,0.6844,-0.0091,0,412.42,0.0179,-0.0003,0.0002,0.0755,0.1094,45.505,0.4262,38.406
2.58,0.1283,-0.0034,-0.0166,0.6818,-0.0079,0,412.5,0.0158,-0.0004,0.0002,0.0755,0.1113,45.505,0.4262,38.406
2.6,0.1291,-0.0104,-0.0167,0.6746,-0.0068,0,412.57,0.0097,-0.0005,0.0003,0.0754,0.1133,45.505,0.4262,38.406
2.62,0.1294,-0.017,-0.0177,0.6672,-0.0057,0,412.61,0.0024,-0.0006,0.0003,0.0754,0.115,45.505,0.4262,38.406
2.64,0.129,-0.0228,-0.0192,0.663,-0.0062,0,412.69,-0.0046,-0.0007,0.0004,0.0754,0.1166,45.505,0.4264,38.448
2.66,0.1285,-0.0274,-0.0204,0.659,-0.0082,0,412.77,-0.0111,-0.0007,0.0004,0.0755,0.1182,45.505,0.4264,38.448
2.68,0.1285,-0.0314,-0.0207,0.6499,-0.0082,0,412.81,-0.0176,-0.0008,0.0004,0.0756,0.1198,45.505,0.4264,38.448
2.7,0.1287,-0.0345,-0.0207,0.6404,-0.0052,0,412.82,-0.0245,-0.0009,0.0005,0.0756,0.1214,45.505,0.4264,38.448
2.72,0.1283,-0.0366,-0.0207,0.6335,-0.0028,0,412.81,-0.0324,-0.001,0.0005,0.0757,0.1229,45.505,0.4264,38.448
2.74,0.1275,-0.0378,-0.0212,0.6256,-0.0018,0,412.81,-0.0416,-0.0011,0.0005,0.0757,0.124,45.505,0.4264,38.448
2.76,0.1271,-0.0377,-0.0225,0.6174,-0.0009,0,412.79,-0.0514,-0.0011,0.0005,0.0758,0.1254,45.49,0.4263,38.45
2.78,0.1272,-0.0366,-0.0241,0.6179,-0.0031,0,412.77,-0.0613,-0.0013,0.0005,0.0758,0.1269,45.49,0.4263,38.45
2.8,0.1271,-0.0344,-0.0248,0.6196,-0.0047,0,412.8,-0.0709,-0.0014,0.0005,0.0759,0.1277,45.49,0.4265,38.492
2.82,0.1271,-0.0311,-0.0249,0.6085,-0.0023,0,412.86,-0.0799,-0.0015,0.0005,0.0759,0.1287,45.49,0.4265,38.492
2.84,0.1269,-0.027,-0.0249,0.5961,0.0004,0,412.91,-0.0879,-0.0016,0.0005,0.076,0.1302,45.49,0.4265,38.492
2.86,0.127,-0.022,-0.025,0.5931,-0.0014,0,412.96,-0.0948,-0.0017,0.0005,0.0761,0.1314,45.49,0.4265,38.492
2.88,0.1273,-0.0163,-0.026,0.5899,-0.0033,0,413.04,-0.1004,-0.0018,0.0005,0.0762,0.1317,45.49,0.4268,38.535
2.9,0.1278,-0.0102,-0.0275,0.5906,-0.0024,0,413.1,-0.1043,-0.0018,0.0005,0.0763,0.1317,45.49,0.4268,38.535
2.92,0.1281,-0.0039,-0.0287,0.5898,0.0006,0,413.18,-0.1064,-0.0019,0.0004,0.0763,0.1327,45.49,0.427,38.578
2.94,0.1286,0.0025,-0.029,0.5929,0.0013,0,413.27,-0.1068,-0.002,0.0004,0.0764,0.1342,45.49,0.427,38.578
2.96,0.1293,0.0086,-0.0289,0.6024,-0.0011,0,413.34,-0.1059,-0.0021,0.0003,0.0765,0.1354,45.49,0.427,38.578
2.98,0.1298,0.0144,-0.0279,0.614,-0.0019,0,413.36,-0.1034,-0.0022,0.0003,0.0766,0.1357,45.49,0.427,38.578
3,0.1302,0.02,-0.0264,0.6155,0.0009,0,413.34,-0.0989,-0.0023,0.0002,0.0767,0.1357,45.49,0.427,38.578
3.02,0.1312,0.0247,-0.0252,0.6206,0.0018,0,413.31,-0.093,-0.0023,0.0002,0.0768,0.1356,45.49,0.427,38.578
3.04,0.1321,0.0285,-0.0248,0.6372,-0.0007,0,413.27,-0.086,-0.0024,0.0001,0.0769,0.1356,45.474,0.4268,38.579
3.06,0.1328,0.0315,-0.0249,0.6554,-0.0021,0,413.23,-0.0785,-0.0024,0.0001,0.077,0.1356,45.474,0.4268,38.579
3.08,0.1337,0.034,-0.0249,0.6673,-0.0015,0,413.21,-0.0706,-0.0025,0,0.0771,0.1356,45.474,0.4268,38.579
3.1,0.1352,0.0353,-0.0244,0.6761,-0.0016,0,413.21,-0.0624,-0.0025,0,0.0771,0.1356,45.474,0.4268,38.579
3.12,0.1375,0.0355,-0.023,0.6893,-0.0018,0,413.21,-0.0537,-0.0026,-0.0001,0.0772,0.1356,45.474,0.4268,38.579
3.14,0.1396,0.0348,-0.0215,0.7006,-0.0012,0,413.27,-0.0447,-0.0026,-0.0001,0.0772,0.1356,45.474,0.4271,38.632
3.16,0.141,0.0329,-0.0208,0.7173,-0.0018,0,413.35,-0.0361,-0.0027,-0.0002,0.0773,0.1356,45.474,0.4271,38.622
3.18,0.1417,0.0295,-0.0207,0.7306,-0.0024,0,413.43,-0.0284,-0.0028,-0.0002,0.0772,0.1356,45.474,0.4271,38.622
3.2,0.142,0.0249,-0.0207,0.7383,-0.0014,0,413.5,-0.0214,-0.0028,-0.0002,0.0772,0.1356,45.474,0.4273,38.664
3.22,0.1422,0.0201,-0.0207,0.7452,-0.0029,0,413.58,-0.0154,-0.0029,-0.0002,0.0772,0.1356,45.474,0.4273,38.664
3.24,0.1427,0.0151,-0.0207,0.7527,-0.0061,0,413.68,-0.0113,-0.0029,-0.0001,0.0771,0.1356,45.474,0.4273,38.664
3.26,0.144,0.0097,-0.0207,0.7614,-0.0075,0,413.77,-0.0092,-0.003,-0.0001,0.0771,0.1356,45.475,0.4275,38.707
3.28,0.1458,0.0037,-0.0207,0.7663,-0.0053,0,413.85,-0.0087,-0.0031,-0.0001,0.0771,0.1356,45.475,0.4275,38.707
3.3,0.1471,-0.0023,-0.0207,0.7662,-0.0017,0,413.9,-0.0095,-0.0032,-0.0001,0.077,0.1356,45.475,0.4275,38.707
3.32,0.1471,-0.008,-0.0207,0.7606,0.0021,0,413.96,-0.0116,-0.0032,-0.0001,0.077,0.1356,45.475,0.4278,38.75
3.34,0.1468,-0.0132,-0.0207,0.7552,0.0045,0,414.04,-0.0158,-0.0032,0,0.0769,0.1356,45.475,0.4278,38.75
3.36,0.1472,-0.0178,-0.0207,0.7543,0.0062,0,414.11,-0.0221,-0.0033,0.0001,0.0768,0.1356,45.475,0.4278,38.75
3.38,0.148,-0.0216,-0.0207,0.7536,0.0071,0,414.13,-0.03,-0.0034,0.0002,0.0768,0.1357,45.475,0.4278,38.75
3.4,0.1484,-0.0247,-0.0207,0.751,0.0062,0,414.14,-0.0387,-0.0034,0.0002,0.0767,0.1363,45.475,0.4278,38.75
3.42,0.1482,-0.0265,-0.0207,0.7417,0.0021,0,414.18,-0.0481,-0.0035,0.0003,0.0766,0.1375,45.475,0.428,38.792
3.44,0.1479,-0.0269,-0.0212,0.7258,-0.002,0,414.22,-0.0577,-0.0035,0.0004,0.0765,0.1387,45.459,0.4279,38.794
3.46,0.1477,-0.0262,-0.0225,0.7102,-0.0026,0,414.22,-0.0674,-0.0035,0.0004,0.0765,0.1395,45.459,0.4279,38.794
3.48,0.1478,-0.0249,-0.0241,0.7017,0.0005,0,414.21,-0.0767,-0.0036,0.0005,0.0764,0.1397,45.459,0.4279,38.794
3.5,0.1479,-0.0227,-0.0248,0.702,0.003,0,414.21,-0.0852,-0.0036,0.0006,0.0764,0.1397,45.459,0.4279,38.794
3.52,0.1478,-0.0196,-0.0249,0.7041,0.0046,0,414.21,-0.0927,-0.0037,0.0007,0.0763,0.1397,45.459,0.4279,38.794
3.54,0.1479,-0.0152,-0.0249,0.7003,0.0069,0,414.27,-0.099,-0.0037,0.0007,0.0763,0.1397,45.459,0.4281,38.837
3.56,0.1478,-0.0103,-0.0249,0.7018,0.0078,0,414.35,-0.1039,-0.0038,0.0008,0.0762,0.1401,45.459,0.4281,38.837
3.58,0.1479,-0.0052,-0.0249,0.7082,0.0043,0,414.42,-0.1069,-0.0038,0.0008,0.0762,0.1414,45.459,0.4281,38.837
3.6,0.1484,-0.0002,-0.0249,0.7184,-0.0025,0,414.44,-0.1078,-0.0039,0.0009,0.0761,0.1429,45.459,0.4281,38.837
3.62,0.1493,0.0051,-0.0249,0.72,-0.0058,0,414.5,-0.1068,-0.0039,0.0009,0.0761,0.1436,45.459,0.4283,38.879
3.64,0.1498,0.01,-0.0249,0.7225,-0.005,0,414.61,-0.1043,-0.0039,0.0009,0.076,0.1437,45.459,0.4283,38.879
3.66,0.15,0.014,-0.0249,0.7167,-0.0004,0,414.75,-0.1005,-0.0039,0.001,0.076,0.1437,45.459,0.4286,38.922
3.68,0.1506,0.0176,-0.0249,0.7149,0.0047,0,414.82,-0.0953,-0.0039,0.001,0.076,0.1441,45.444,0.4284,38.923
3.7,0.1516,0.0208,-0.0249,0.7283,0.0065,0,414.82,-0.0893,-0.004,0.001,0.0759,0.1454,45.459,0.4286,38.922
3.72,0.1527,0.0234,-0.0249,0.7503,0.0003,0,414.79,-0.0825,-0.004,0.001,0.0759,0.1469,45.444,0.4284,38.923
3.74,0.1539,0.0247,-0.0249,0.7606,-0.0042,0,414.76,-0.075,-0.0039,0.0011,0.0759,0.1476,45.444,0.4284,38.923
3.76,0.1546,0.0249,-0.0244,0.7632,-0.0012,0,414.75,-0.0665,-0.0039,0.0011,0.0759,0.1478,45.444,0.4284,38.923
3.78,0.1549,0.0244,-0.023,0.7749,0.0014,0,414.74,-0.0572,-0.0039,0.0011,0.0759,0.1488,45.444,0.4284,38.923
3.8,0.155,0.0232,-0.0215,0.7905,-0.002,0,414.75,-0.0479,-0.0039,0.0011,0.0759,0.1502,45.444,0.4284,38.923
3.82,0.1555,0.0204,-0.0208,0.8002,-0.0052,0,414.75,-0.0392,-0.004,0.0011,0.0759,0.1514,45.444,0.4284,38.923
3.84,0.1563,0.0158,-0.0207,0.8148,-0.0024,0,414.81,-0.0314,-0.004,0.0011,0.0758,0.1517,45.444,0.4287,38.966
3.86,0.1572,0.0104,-0.0207,0.8382,-0.0017,0,414.9,-0.0245,-0.004,0.0012,0.0757,0.1522,45.444,0.4287,38.966
3.88,0.1581,0.0049,-0.0207,0.8539,-0.0044,0,415.02,-0.0184,-0.004,0.0013,0.0756,0.1535,45.444,0.4289,39.008
3.9,0.1585,-0.001,-0.0207,0.85,-0.0091,0,415.15,-0.0137,-0.004,0.0013,0.0756,0.155,45.444,0.4289,39.008
3.92,0.1586,-0.007,-0.0207,0.8453,-0.0131,0,415.29,-0.0104,-0.004,0.0014,0.0755,0.1558,45.444,0.4291,39.051
3.94,0.1583,-0.0136,-0.0207,0.8474,-0.0153,0,415.39,-0.0088,-0.004,0.0015,0.0755,0.1568,45.444,0.4291,39.051
3.96,0.1578,-0.0207,-0.0212,0.8497,-0.0133,0,415.43,-0.0089,-0.0041,0.0016,0.0754,0.1583,45.444,0.4291,39.051
3.98,0.1572,-0.0277,-0.0225,0.839,-0.0067,0,415.46,-0.011,-0.0042,0.0016,0.0753,0.1596,45.444,0.4291,39.051
4,0.1569,-0.034,-0.0241,0.8201,0.001,0,415.53,-0.0149,-0.0042,0.0017,0.0753,0.1609,45.444,0.4294,39.094
4.02,0.1569,-0.0397,-0.0248,0.7939,0.0092,0,415.58,-0.0197,-0.0043,0.0017,0.0752,0.1623,45.429,0.4292,39.095
4.04,0.1566,-0.0448,-0.0249,0.7839,0.0102,0,415.62,-0.0239,-0.0043,0.0018,0.0752,0.1636,45.429,0.4294,39.138
4.06,0.1559,-0.0494,-0.0253,0.8027,0.0016,0,415.67,-0.027,-0.0043,0.0019,0.0751,0.1649,45.429,0.4294,39.138
4.08,0.1548,-0.054,-0.0267,0.8219,-0.0048,0,415.72,-0.0292,-0.0043,0.0019,0.075,0.1664,45.429,0.4294,39.138
4.1,0.1542,-0.0577,-0.0282,0.8072,-0.0018,0,415.74,-0.0313,-0.0043,0.002,0.0749,0.1677,45.429,0.4294,39.138
4.12,0.1534,-0.0608,-0.0291,0.7868,0.0046,0,415.76,-0.0333,-0.0044,0.002,0.0749,0.1689,45.429,0.4294,39.138
4.14,0.1523,-0.0636,-0.0301,0.7867,0.0017,0,415.84,-0.0354,-0.0044,0.0021,0.0748,0.1704,45.429,0.4297,39.181
4.16,0.1515,-0.0662,-0.0316,0.7915,-0.006,0,415.92,-0.038,-0.0045,0.0022,0.0748,0.1721,45.429,0.4297,39.181
4.18,0.151,-0.0684,-0.0333,0.78,-0.004,0,415.96,-0.0409,-0.0045,0.0022,0.0748,0.1737,45.429,0.4297,39.181
4.2,0.1504,-0.07,-0.035,0.7609,0.0062,0,415.97,-0.0441,-0.0045,0.0022,0.0747,0.1755,45.429,0.4297,39.181
4.22,0.1497,-0.0713,-0.0365,0.7456,0.0091,0,415.99,-0.0474,-0.0045,0.0023,0.0746,0.1772,45.429,0.4297,39.181
4.241,0.1489,-0.0722,-0.0377,0.7368,0.0043,0,416.06,-0.0508,-0.0045,0.0023,0.0745,0.1785,45.429,0.4299,39.223
4.26,0.1482,-0.0726,-0.0391,0.7215,0.0016,0,416.13,-0.0547,-0.0046,0.0024,0.0745,0.1799,45.429,0.4299,39.223
4.28,0.1474,-0.0719,-0.0408,0.7055,0.0029,0,416.13,-0.0588,-0.0046,0.0025,0.0743,0.1819,45.413,0.4298,39.224
4.3,0.1462,-0.071,-0.0425,0.6983,0.0046,0,416.13,-0.0627,-0.0047,0.0025,0.0742,0.1844,45.413,0.43,39.267
4.321,0.1446,-0.0697,-0.0441,0.7053,0.003,0,416.19,-0.0661,-0.0047,0.0026,0.0741,0.1863,45.413,0.43,39.267
4.34,0.1425,-0.0679,-0.0454,0.7111,0.0006,0,416.25,-0.0694,-0.0047,0.0026,0.0741,0.188,45.413,0.43,39.267
4.361,0.1409,-0.0652,-0.0467,0.7077,-0.0011,0,416.27,-0.0727,-0.0047,0.0026,0.074,0.19,45.413,0.43,39.267
4.38,0.1401,-0.0625,-0.0482,0.688,-0.0025,0,416.27,-0.076,-0.0048,0.0027,0.074,0.1925,45.413,0.43,39.267
4.401,0.1396,-0.0596,-0.0495,0.6713,-0.003,0,416.27,-0.0789,-0.0049,0.0027,0.0739,0.1947,45.413,0.43,39.267
4.421,0.1389,-0.0564,-0.0508,0.6645,-0.0024,0,416.27,-0.0815,-0.005,0.0028,0.0738,0.1968,45.413,0.43,39.267
4.441,0.1383,-0.0528,-0.0524,0.6657,0.0009,0,416.3,-0.0835,-0.005,0.0028,0.0737,0.1994,45.413,0.43,39.267
4.461,0.1378,-0.0489,-0.0536,0.6566,0.003,0,416.37,-0.0853,-0.005,0.0027,0.0736,0.2016,45.413,0.4302,39.31
4.481,0.1376,-0.0447,-0.0539,0.6507,0.0035,0,416.48,-0.0868,-0.005,0.0027,0.0736,0.2039,45.413,0.4302,39.31
4.501,0.1377,-0.0405,-0.0544,0.6526,0.0028,0,416.58,-0.088,-0.005,0.0027,0.0735,0.2058,45.414,0.4305,39.352
4.521,0.1378,-0.0361,-0.0557,0.6581,0.0013,0,416.62,-0.0887,-0.005,0.0026,0.0735,0.2079,45.398,0.4303,39.354
4.541,0.1374,-0.0315,-0.0573,0.6616,-0.0009,0,416.63,-0.0888,-0.0051,0.0025,0.0735,0.2102,45.398,0.4303,39.354
4.561,0.137,-0.0269,-0.058,0.6581,-0.0021,0,416.68,-0.0884,-0.0051,0.0024,0.0735,0.2127,45.398,0.4305,39.397
4.581,0.137,-0.0226,-0.0581,0.6498,-0.0008,0,416.76,-0.0877,-0.0051,0.0023,0.0735,0.2149,45.398,0.4305,39.397
4.601,0.137,-0.0186,-0.058,0.6492,0.0017,0,416.8,-0.0865,-0.005,0.0022,0.0735,0.2169,45.398,0.4305,39.397
4.621,0.1368,-0.0149,-0.058,0.663,0.0006,0,416.8,-0.0847,-0.0049,0.0021,0.0736,0.2186,45.398,0.4305,39.397
4.641,0.1367,-0.0112,-0.058,0.6718,-0.0013,0,416.8,-0.0821,-0.0049,0.0019,0.0737,0.2203,45.398,0.4305,39.397
4.661,0.1372,-0.0077,-0.058,0.6663,-0.0018,0,416.8,-0.0793,-0.0049,0.0018,0.0737,0.2219,45.398,0.4305,39.397
4.681,0.1381,-0.0047,-0.0584,0.6644,-0.0011,0,416.79,-0.0765,-0.005,0.0017,0.0738,0.2241,45.398,0.4305,39.397
4.701,0.1388,-0.0025,-0.0592,0.6703,-0.0023,0,416.78,-0.0736,-0.005,0.0016,0.0738,0.2259,45.398,0.4305,39.397
4.721,0.1386,-0.0006,-0.0606,0.6804,-0.0041,0,416.83,-0.0705,-0.0049,0.0014,0.0738,0.2272,45.398,0.4308,39.439
4.741,0.1383,0.0012,-0.0616,0.6909,-0.0048,0,416.9,-0.0674,-0.0049,0.0013,0.0739,0.2284,45.383,0.4306,39.44
4.761,0.1388,0.0025,-0.0621,0.6989,-0.0015,0,416.92,-0.0641,-0.0049,0.0012,0.0739,0.2299,45.383,0.4306,39.44
4.781,0.1394,0.003,-0.0622,0.704,0.0027,0,416.91,-0.0606,-0.0048,0.0011,0.074,0.2311,45.383,0.4306,39.44
4.801,0.1397,0.003,-0.0622,0.7125,0.0019,0,416.95,-0.0569,-0.0048,0.001,0.0741,0.2319,45.383,0.4306,39.44
4.821,0.1398,0.0028,-0.0622,0.7237,-0.0023,0,417.01,-0.0531,-0.0049,0.0009,0.0741,0.2332,45.383,0.4309,39.483
4.841,0.1398,0.0024,-0.0622,0.7328,-0.0048,0,417.04,-0.0493,-0.0049,0.0009,0.0741,0.2347,45.383,0.4306,39.44
4.861,0.1397,0.0014,-0.0622,0.7392,-0.003,0,417.06,-0.0457,-0.0049,0.0008,0.0742,0.2354,45.383,0.4309,39.483
4.881,0.14,-0.0003,-0.0622,0.7403,-0.0017,0,417.11,-0.0424,-0.0049,0.0007,0.0743,0.2355,45.383,0.4309,39.483
4.901,0.1406,-0.0022,-0.0622,0.7385,-0.0005,0,417.2,-0.0393,-0.0049,0.0006,0.0744,0.236,45.383,0.4311,39.526
4.921,0.141,-0.0045,-0.0622,0.7386,-0.0014,0,417.29,-0.0366,-0.0049,0.0005,0.0744,0.2373,45.383,0.4311,39.526
4.941,0.1414,-0.0071,-0.0622,0.7412,-0.004,0,417.33,-0.0343,-0.0049,0.0004,0.0744,0.2388,45.383,0.4311,39.526
4.961,0.1418,-0.01,-0.0622,0.7412,-0.0055,0,417.33,-0.0322,-0.0049,0.0003,0.0745,0.2395,45.383,0.4311,39.526
4.981,0.142,-0.013,-0.0622,0.7361,-0.0028,0,417.32,-0.0306,-0.0048,0.0003,0.0746,0.2396,45.383,0.4311,39.526
5.001,0.1417,-0.0159,-0.0622,0.738,0.0005,0,417.27,-0.0296,-0.0047,0.0002,0.0747,0.2395,45.367,0.4309,39.527
5.021,0.1412,-0.019,-0.0622,0.7477,0.0014,0,417.24,-0.0292,-0.0047,0.0001,0.0748,0.2395,45.367,0.4309,39.527
5.041,0.1411,-0.022,-0.0622,0.7547,-0.0005,0,417.29,-0.0293,-0.0048,0,0.0748,0.2395,45.367,0.4312,39.57
5.061,0.1412,-0.0253,-0.0623,0.7564,-0.001,0,417.37,-0.0298,-0.0048,0,0.0749,0.2395,45.367,0.4312,39.57
5.081,0.1411,-0.0283,-0.0633,0.7517,-0.0004,0,417.43,-0.0302,-0.0048,-0.0001,0.0749,0.2395,45.367,0.4312,39.57
5.101,0.1409,-0.0313,-0.0648,0.7471,0.0006,0,417.51,-0.0309,-0.0047,-0.0002,0.075,0.2395,45.367,0.4314,39.612
5.121,0.1407,-0.0341,-0.066,0.7425,-0.0003,0,417.59,-0.0324,-0.0047,-0.0002,0.075,0.2395,45.352,0.4313,39.614
5.141,0.1405,-0.0365,-0.0664,0.7361,-0.0009,0,417.66,-0.0347,-0.0047,-0.0003,0.0751,0.2395,45.352,0.4315,39.656
5.161,0.1404,-0.0386,-0.0663,0.7205,-0.0014,0,417.71,-0.0375,-0.0047,-0.0003,0.0751,0.2395,45.352,0.4315,39.656
5.181,0.1404,-0.0403,-0.0668,0.7151,-0.0027,0,417.72,-0.0404,-0.0048,-0.0004,0.0751,0.2395,45.352,0.4315,39.656
5.201,0.1401,-0.0416,-0.0682,0.7156,-0.0034,0,417.72,-0.0436,-0.0048,-0.0004,0.0752,0.2395,45.352,0.4315,39.656
5.221,0.1397,-0.0425,-0.0697,0.7201,-0.0028,0,417.77,-0.0468,-0.0048,-0.0005,0.0753,0.2395,45.352,0.4317,39.699
5.241,0.1394,-0.0428,-0.0704,0.7169,-0.0032,0,417.86,-0.0503,-0.0048,-0.0006,0.0753,0.2395,45.352,0.4317,39.699
5.261,0.1389,-0.0428,-0.0706,0.7135,-0.005,0,417.92,-0.0545,-0.0048,-0.0006,0.0753,0.2395,45.352,0.4317,39.699
5.281,0.1383,-0.0425,-0.0716,0.7054,-0.0035,0,417.97,-0.0589,-0.0048,-0.0007,0.0754,0.2394,45.352,0.4317,39.699
5.301,0.1376,-0.0416,-0.0731,0.6981,-0.0005,0,418.04,-0.0632,-0.0047,-0.0007,0.0755,0.2388,45.352,0.432,39.742
5.321,0.1375,-0.0402,-0.0744,0.6923,0.0014,0,418.12,-0.0671,-0.0047,-0.0008,0.0755,0.2377,45.352,0.432,39.742
5.341,0.1375,-0.0384,-0.0747,0.6875,0.0017,0,418.16,-0.0704,-0.0046,-0.0008,0.0755,0.2365,45.352,0.432,39.742
5.361,0.1374,-0.0362,-0.0748,0.6859,0.0002,0,418.19,-0.0733,-0.0046,-0.0008,0.0756,0.2357,45.352,0.432,39.742
5.381,0.1372,-0.0336,-0.0757,0.682,-0.001,0,418.22,-0.076,-0.0046,-0.0009,0.0756,0.2355,45.352,0.4322,39.784
5.401,0.1373,-0.0304,-0.0773,0.6761,-0.0024,0,418.18,-0.0786,-0.0046,-0.0009,0.0757,0.2355,45.337,0.4318,39.743
5.421,0.1374,-0.0267,-0.0785,0.6691,-0.002,0,418.11,-0.0812,-0.0045,-0.001,0.0757,0.235,45.337,0.4318,39.743
5.441,0.1374,-0.0229,-0.0788,0.6701,-0.0011,0,418.12,-0.0836,-0.0045,-0.001,0.0758,0.2337,45.337,0.432,39.785
5.461,0.1371,-0.0191,-0.0788,0.6764,-0.0015,0,418.2,-0.0852,-0.0044,-0.0011,0.0759,0.2322,45.337,0.432,39.785
5.481,0.1367,-0.0153,-0.0788,0.6764,-0.0028,0,418.24,-0.0864,-0.0044,-0.0011,0.0759,0.2315,45.337,0.432,39.785
5.501,0.1367,-0.0114,-0.0788,0.6706,-0.0023,0,418.28,-0.0872,-0.0044,-0.0011,0.076,0.2309,45.337,0.4323,39.828
5.521,0.1375,-0.0075,-0.0788,0.6656,-0.0012,0,418.34,-0.088,-0.0044,-0.0012,0.076,0.2296,45.337,0.4323,39.828
5.541,0.1378,-0.0035,-0.0788,0.6658,-0.0003,0,418.41,-0.0883,-0.0043,-0.0012,0.076,0.2281,45.337,0.4323,39.828
5.561,0.1381,0.0001,-0.0788,0.669,-0.0013,0,418.46,-0.0881,0.0042,0.0012,0.0062,0.0529,45.337,0.4323,39.828
5.581,0.1381,0.0036,-0.0788,0.6734,-0.0027,0,418.49,-0.0873,-0.0041,-0.0012,0.0761,0.2269,45.321,0.4323,39.872
5.601,0.1384,0.007,-0.0788,0.679,-0.0018,0,418.51,-0.0861,-0.004,-0.0012,0.0761,0.2256,45.321,0.4323,39.872
5.621,0.139,0.0106,-0.0788,0.6816,0.0029,0,418.56,-0.0843,-0.004,-0.0012,0.0762,0.2241,45.321,0.4323,39.872
5.641,0.1397,0.0134,-0.0788,0.6859,0.0049,0,418.64,-0.0821,-0.0039,-0.0012,0.0762,0.2233,45.321,0.4326,39.915
5.661,0.1403,0.0159,-0.0788,0.7004,0.0018,0,418.72,-0.0794,-0.0039,-0.0012,0.0762,0.2222,45.321,0.4326,39.915
5.681,0.1406,0.018,-0.0788,0.7144,-0.002,0,418.76,-0.0763,-0.0038,-0.0013,0.0762,0.2207,45.321,0.4326,39.915
5.701,0.1411,0.02,-0.0788,0.7195,-0.0014,0,418.77,-0.073,-0.0038,-0.0013,0.0762,0.2195,45.321,0.4326,39.915
5.721,0.1415,0.0215,-0.0788,0.7209,0.0011,0,418.82,-0.0698,-0.0038,-0.0013,0.0763,0.2188,45.322,0.4328,39.957
5.741,0.1419,0.0223,-0.0788,0.7319,0.0019,0,418.91,-0.0665,-0.0038,-0.0013,0.0763,0.2175,45.322,0.4328,39.957
5.761,0.1423,0.0227,-0.0787,0.7485,0.0003,0,418.97,-0.0631,-0.0036,-0.0013,0.0763,0.216,45.322,0.4328,39.957
5.781,0.1432,0.0226,-0.0777,0.7615,-0.0006,0,419,-0.0595,-0.0035,-0.0012,0.0763,0.2148,45.322,0.4328,39.957
5.801,0.1447,0.0221,-0.0762,0.7677,0.0017,0,419.02,-0.0559,-0.0033,-0.0012,0.0764,0.2134,45.322,0.433,40
5.821,0.1467,0.0209,-0.0749,0.7634,0.0032,0,419.01,-0.052,-0.0032,-0.0012,0.0764,0.2119,45.294,0.4328,40.002
5.841,0.1492,0.019,-0.0746,0.7607,0.001,0,418.98,-0.0483,-0.0031,-0.0012,0.0764,0.2107,45.294,0.4328,40.002
5.861,0.1509,0.0167,-0.0746,0.7662,-0.0027,0,418.96,-0.0448,-0.0031,-0.0012,0.0763,0.2094,45.294,0.4328,40.002
5.881,0.1514,0.0142,-0.0746,0.782,-0.0027,0,419,-0.0415,-0.003,-0.0011,0.0763,0.2079,45.294,0.433,40.045
5.901,0.1515,0.0116,-0.0746,0.7939,-0.0013,0,419.09,-0.0385,-0.003,-0.0011,0.0764,0.2067,45.294,0.433,40.045
5.921,0.1519,0.0087,-0.0746,0.7984,-0.0012,0,419.15,-0.036,-0.0029,-0.0011,0.0765,0.2053,45.294,0.433,40.045
5.941,0.1524,0.0054,-0.0746,0.7943,-0.0004,0,419.17,-0.0339,-0.0028,-0.0011,0.0765,0.2038,45.294,0.433,40.045
5.961,0.1526,0.0016,-0.0746,0.7949,0.0039,0,419.14,-0.032,-0.0028,-0.0011,0.0765,0.2027,45.275,0.4328,40.047
5.981,0.1528,-0.0021,-0.0746,0.8018,0.0022,0,419.09,-0.0305,-0.0027,-0.001,0.0764,0.2013,45.275,0.4328,40.047
6.001,0.1531,-0.0061,-0.0746,0.8156,-0.0037,0,419.06,-0.0294,-0.0026,-0.001,0.0764,0.1998,45.294,0.433,40.045
6.021,0.1532,-0.0103,-0.0746,0.819,-0.0048,0,419.04,-0.029,-0.0025,-0.001,0.0765,0.1986,45.275,0.4328,40.047
6.041,0.1527,-0.0147,-0.0746,0.7945,0.0018,0,419.02,-0.029,-0.0024,-0.0009,0.0766,0.1973,45.275,0.4328,40.047
6.061,0.1524,-0.0187,-0.0746,0.7743,0.0043,0,419.05,-0.0293,-0.0023,-0.0009,0.0767,0.1958,45.275,0.433,40.089
6.081,0.1523,-0.0226,-0.0747,0.7873,0.0004,0,419.13,-0.03,-0.0022,-0.0009,0.0766,0.195,45.275,0.433,40.089
6.101,0.1521,-0.0265,-0.0757,0.8152,-0.0033,0,419.2,-0.031,-0.0022,-0.0009,0.0766,0.1939,45.275,0.433,40.089
6.121,0.1517,-0.0304,-0.0773,0.81,-0.0031,0,419.22,-0.0324,-0.0022,-0.0009,0.0766,0.1925,45.275,0.433,40.089
6.141,0.1514,-0.0337,-0.0785,0.7912,-0.002,0,419.22,-0.0344,-0.0021,-0.0009,0.0766,0.1908,45.275,0.433,40.089
6.161,0.1512,-0.0367,-0.0788,0.794,-0.0026,0,419.22,-0.0373,-0.002,-0.0009,0.0767,0.1892,45.275,0.433,40.089
6.181,0.151,-0.0395,-0.0788,0.8016,-0.0069,0,419.3,-0.0404,-0.002,-0.0009,0.0768,0.1877,45.275,0.4333,40.132
6.201,0.1508,-0.0419,-0.0793,0.7913,-0.0081,0,419.46,-0.0429,-0.0019,-0.0008,0.0767,0.1866,45.275,0.4335,40.174
6.221,0.1503,-0.0441,-0.0806,0.7717,-0.0051,0,419.63,-0.0444,-0.0018,-0.0008,0.0767,0.1852,45.275,0.4335,40.174
6.241,0.1494,-0.0462,-0.0822,0.7707,-0.002,0,419.71,-0.0451,-0.0017,-0.0008,0.0767,0.1837,45.257,0.4335,40.219
6.261,0.1484,-0.0476,-0.0829,0.7729,-0.0035,0,419.73,-0.0453,-0.0016,-0.0007,0.0768,0.1825,45.257,0.4335,40.219
6.281,0.1478,-0.0488,-0.0835,0.7633,-0.0047,0,419.72,-0.0456,-0.0015,-0.0007,0.0768,0.1812,45.257,0.4335,40.219
6.301,0.1477,-0.0502,-0.0848,0.7527,-0.0048,0,419.71,-0.0461,-0.0015,-0.0007,0.0768,0.1797,45.257,0.4335,40.219
6.321,0.1474,-0.0516,-0.0863,0.749,-0.0074,0,419.71,-0.0467,-0.0014,-0.0007,0.0768,0.1786,45.257,0.4335,40.219
6.341,0.1467,-0.0532,-0.0871,0.7458,-0.0074,0,419.71,-0.0474,-0.0014,-0.0007,0.0768,0.1776,45.257,0.4335,40.219
6.361,0.1454,-0.0545,-0.0876,0.7457,-0.0035,0,419.71,-0.048,-0.0013,-0.0006,0.0768,0.1764,45.257,0.4335,40.219
6.381,0.1439,-0.0553,-0.0889,0.7499,-0.0025,0,419.71,-0.0484,-0.0013,-0.0006,0.0768,0.1749,45.257,0.4335,40.219
6.401,0.1427,-0.0559,-0.0905,0.7442,-0.0035,0,419.73,-0.0489,-0.0012,-0.0006,0.0768,0.1733,45.257,0.4335,40.219
6.421,0.1417,-0.0567,-0.0912,0.7282,-0.0017,0,419.81,-0.0493,-0.0012,-0.0006,0.0768,0.1721,45.257,0.4338,40.261
6.441,0.1408,-0.0571,-0.0918,0.7167,0.002,0,419.91,-0.0496,-0.0011,-0.0006,0.0768,0.1708,45.238,0.4338,40.305
6.461,0.1399,-0.0572,-0.0931,0.7133,0.0023,0,419.96,-0.0504,-0.001,-0.0005,0.0768,0.1693,45.238,0.4338,40.305
6.481,0.1392,-0.0572,-0.0947,0.7125,-0.0008,0,420,-0.0515,-0.0009,-0.0005,0.0769,0.168,45.238,0.4338,40.305
6.501,0.1386,-0.0575,-0.0954,0.7159,-0.0052,0,420.07,-0.0526,-0.0008,-0.0004,0.0769,0.1668,45.239,0.4341,40.348
6.521,0.1381,-0.0576,-0.0959,0.7129,-0.0057,0,420.16,-0.0536,-0.0007,-0.0004,0.0769,0.1653,45.239,0.4341,40.348
6.541,0.1376,-0.0573,-0.0973,0.703,-0.0023,0,420.25,-0.0545,-0.0007,-0.0004,0.0769,0.1636,45.239,0.4343,40.391
6.561,0.1372,-0.0565,-0.0988,0.6975,-0.0011,0,420.34,-0.0555,-0.0006,-0.0004,0.0769,0.162,45.239,0.4343,40.391
6.581,0.1367,-0.0555,-0.0996,0.6987,-0.0024,0,420.41,-0.0566,-0.0006,-0.0003,0.077,0.1605,45.239,0.4343,40.391
6.601,0.136,-0.0545,-0.1007,0.6958,-0.0021,0,420.42,-0.0579,-0.0005,-0.0003,0.0771,0.1594,45.239,0.4343,40.391
6.621,0.1355,-0.0533,-0.1022,0.6948,-0.0011,0,420.41,-0.0591,-0.0004,-0.0003,0.0772,0.158,45.239,0.4343,40.391
6.641,0.1351,-0.0518,-0.1035,0.6909,-0.001,0,420.4,-0.0603,-0.0004,-0.0003,0.0772,0.1565,45.22,0.4343,40.435
6.661,0.1347,-0.0504,-0.1039,0.6837,-0.0003,0,420.42,-0.0612,-0.0003,-0.0002,0.0772,0.1553,45.22,0.4343,40.435
6.681,0.1341,-0.049,-0.1049,0.6786,0.0005,0,420.46,-0.062,-0.0003,-0.0002,0.0772,0.154,45.22,0.4343,40.435
6.701,0.1332,-0.0474,-0.1064,0.6781,-0.0011,0,420.52,-0.0628,-0.0002,-0.0002,0.0772,0.152,45.22,0.4346,40.477
6.721,0.1324,-0.0458,-0.1076,0.6744,-0.002,0,420.61,-0.0638,-0.0001,-0.0001,0.0773,0.15,45.22,0.4346,40.477
6.741,0.1319,-0.0439,-0.1079,0.6695,0.0001,0,420.67,-0.0651,-0.0001,-0.0001,0.0774,0.1484,45.22,0.4346,40.477
6.761,0.1314,-0.0419,-0.1084,0.6708,0.0017,0,420.69,-0.0579,0.0001,0,0.0775,0.1473,45.22,0.4346,40.477
6.781,0.1312,-0.0395,-0.1098,0.6743,-0.0021,0,420.71,-0.068,0.0002,0,0.0775,0.1459,45.22,0.4346,40.477
6.801,0.131,-0.0372,-0.1113,0.6745,-0.0054,0,420.79,-0.0692,0.0002,0.0001,0.0776,0.144,45.22,0.4348,40.52
6.821,0.1308,-0.0349,-0.112,0.6675,-0.0043,0,420.85,-0.0702,0.0002,0.0001,0.0777,0.142,45.22,0.4348,40.52
6.841,0.1305,-0.0324,-0.1121,0.6639,-0.0018,0,420.85,-0.0709,0.0002,0.0001,0.0778,0.1403,45.202,0.4346,40.522
6.861,0.1303,-0.0294,-0.1121,0.6641,-0.0019,0,420.89,-0.0716,0.0002,0.0001,0.0778,0.1387,45.202,0.4348,40.564
6.881,0.1303,-0.0267,-0.1121,0.6689,-0.002,0,421.04,-0.0723,0.0002,0.0001,0.0779,0.137,45.202,0.4351,40.607
6.901,0.13,-0.0241,-0.1121,0.6671,-0.0016,0,421.23,-0.0732,0.0003,0.0002,0.0779,0.1349,45.202,0.4353,40.649
6.921,0.1299,-0.0213,-0.1126,0.6648,-0.0016,0,421.38,-0.0743,0.0004,0.0002,0.0779,0.133,45.202,0.4353,40.649
6.941,0.1302,-0.0183,-0.1139,0.6626,-0.0019,0,421.49,-0.0753,0.0004,0.0002,0.0779,0.1309,45.202,0.4355,40.692
6.961,0.1305,-0.0151,-0.1155,0.662,-0.0017,0,421.58,-0.0759,0.0004,0.0003,0.078,0.1286,45.202,0.4355,40.692
6.981,0.1305,-0.0122,-0.1162,0.659,-0.0015,0,421.65,-0.0766,0.0004,0.0003,0.078,0.1261,45.202,0.4358,40.734
7.001,0.1309,-0.0091,-0.1163,0.6563,-0.0029,0,421.7,-0.0771,0.0004,0.0003,0.078,0.1243,45.184,0.4356,40.736
7.021,0.1316,-0.0058,-0.1163,0.6609,-0.0043,0,421.71,-0.0775,0.0004,0.0003,0.0781,0.1226,45.184,0.4356,40.736
7.041,0.132,-0.0024,-0.1163,0.6728,-0.0035,0,421.7,-0.0779,0.0004,0.0003,0.0781,0.1206,45.184,0.4356,40.736
7.061,0.1321,0.0006,-0.1163,0.678,0,0,421.7,-0.0783,0.0005,0.0004,0.0781,0.1181,45.184,0.4356,40.736
7.081,0.1324,0.0034,-0.1163,0.677,0.0016,0,421.76,-0.0787,0.0005,0.0005,0.078,0.1159,45.184,0.4358,40.779


==> case2.dat <==
9.023,0.0343,0.0016,0.0873,1.043,0.0553,-0.0206,404.1,-0.0613,-0.0292,0.0064,0,-0.0286,26.08,0.3975,83.65
9.063,0.0338,0.0001,0.0873,1.042,0.0533,0.0711,403.8,-0.0598,-0.0291,0.0055,0,-0.0286,26.08,0.3972,83.52
9.103,0.0334,0,0.0873,1.034,0.052,0.0116,404.4,-0.0609,-0.0288,0.0083,0,-0.0286,26.08,0.3978,83.76
9.143,0.0332,0,0.0873,1.031,0.0516,0.1036,403.8,-0.0598,-0.0286,0.0057,-0.0012,-0.0286,26.08,0.3972,83.52
9.183,0.0328,0.0003,0.0873,1.039,0.0561,0.0243,403.9,-0.0609,-0.0285,0.0083,-0.0032,-0.0193,26.08,0.3973,83.54
9.223,0.032,-0.0003,0.0873,1.034,0.0562,0.0631,403.9,-0.0607,-0.0274,0.0071,-0.0033,-0.0173,26.09,0.3973,83.54
9.263,0.033,0.0003,0.0873,1.039,0.0548,0.0034,403.8,-0.0601,-0.0277,0.0006,-0.0034,-0.0172,26.09,0.3971,83.48
9.303,0.0331,-0.0003,0.0873,1.034,0.0604,0.011,403.7,-0.0607,-0.0274,0,-0.0034,-0.0172,26.09,0.3971,83.47
9.343,0.0326,0,0.0873,1.031,0.0563,0.0282,403.7,-0.061,-0.0272,0,-0.0034,-0.0172,26.09,0.3971,83.47
9.383,0.0331,0.0003,0.0873,1.029,0.0598,-0.0362,403.7,-0.0613,-0.0268,0,-0.0034,-0.0172,26.09,0.3971,83.47
9.423,0.0332,0,0.0873,1.024,0.0584,-0.0449,403.7,-0.0598,-0.0266,0,-0.0034,-0.0172,26.09,0.3971,83.47
9.463,0.0332,0.0002,0.0873,1.021,0.0574,-0.0052,403.6,-0.0607,-0.026,0,-0.0034,-0.0172,26.09,0.3969,83.4
9.503,0.0331,-0.001,0.0873,1.03,0.0502,0.0876,403.5,-0.0622,-0.026,0,-0.0006,-0.0172,26.09,0.3969,83.36
9.543,0.0322,0.0006,0.0873,1.022,0.0567,-0.0947,404,-0.0614,-0.026,0,0,-0.0172,26.09,0.3974,83.55
9.583,0.033,0.0012,0.0873,1.021,0.0534,-0.0528,403.8,-0.0598,-0.0256,0,0,-0.0172,26.09,0.3972,83.48
9.623,0.0322,0.0016,0.0873,1.021,0.0553,-0.069,403.5,-0.0597,-0.0248,0,0,-0.0172,26.09,0.3969,83.37
9.663,0.033,0.0016,0.0873,1.021,0.0512,-0.0634,403.3,-0.0597,-0.0243,0,0,-0.0172,26.09,0.3967,83.28
9.703,0.0337,0.0023,0.0873,1.021,0.0535,-0.1002,403.3,-0.0597,-0.0236,0,0.0012,-0.0172,26.09,0.3966,83.25
9.743,0.0334,0.0017,0.0873,1.021,0.0473,-0.0297,403.4,-0.0597,-0.0235,0,0.0016,-0.0172,26.09,0.3968,83.31
9.783,0.0332,0.0016,0.0873,1.021,0.056,-0.0456,403.7,-0.0597,-0.0236,0,0.0032,-0.0172,26.1,0.397,83.39
9.823,0.0331,-0.001,0.0873,1.021,0.0496,0.0754,403.5,-0.0597,-0.0236,0,0.0033,-0.0172,26.1,0.3969,83.33
9.863,0.0332,0.0011,0.0873,1.021,0.0524,0.0004,403.2,-0.0597,-0.0236,0,0.0034,-0.0172,26.09,0.3966,83.23
9.903,0.0332,0.0004,0.0873,1.021,0.0531,0.0162,403.3,-0.0597,-0.0236,0,0.0034,-0.0172,26.1,0.3967,83.25
9.943,0.0337,-0.0003,0.0873,1.021,0.0553,0.0588,403.1,-0.0597,-0.0236,0,0.0034,-0.0172,26.1,0.3964,83.14
9.983,0.0331,-0.0023,0.0873,1.038,0.0538,0.1435,403,-0.0576,-0.0247,0,0.0046,-0.0172,26.1,0.3964,83.11
10.023,0.0329,-0.0058,0.0873,1.024,0.0636,0.1824,403.1,-0.0541,-0.025,0,0.0065,-0.0172,26.1,0.3965,83.14
10.063,0.0322,-0.014,0.0873,1.024,0.0618,0.2384,403.4,-0.0491,-0.025,0,0.0067,-0.0172,26.1,0.3968,83.25
10.103,0.032,-0.0254,0.0873,1.021,0.0673,0.3887,403.4,-0.0417,-0.025,0,0.0067,-0.0172,26.1,0.3967,83.24
10.143,0.0305,-0.0432,0.0873,1.004,0.0718,0.5587,403.5,-0.034,-0.025,-0.0114,0.0067,-0.0172,26.11,0.3969,83.29
10.183,0.0291,-0.0638,0.0849,0.9748,0.0691,0.6245,403.1,-0.0283,-0.0255,-0.0138,0.0067,-0.0172,26.11,0.3965,83.11
10.223,0.0268,-0.0824,0.0809,0.9402,0.0644,0.511,403.4,-0.0262,-0.0251,-0.0139,0.0067,-0.0172,26.11,0.3968,83.24
10.263,0.0229,-0.0984,0.0751,0.8841,0.0621,0.4377,403.4,-0.026,-0.0251,-0.014,0.0067,-0.0172,26.11,0.3968,83.25
10.303,0.0188,-0.1114,0.0715,0.8352,0.0548,0.34,403.1,-0.026,-0.0251,-0.0254,0.0067,-0.0172,26.11,0.3965,83.14
10.343,0.0139,-0.1206,0.0651,0.7735,0.0533,0.2244,403.1,-0.0281,-0.0251,-0.0277,0.0067,-0.0172,26.11,0.3965,83.11
10.383,0.0091,-0.1247,0.0608,0.7086,0.044,0.1625,402.9,-0.0285,-0.0251,-0.0279,0.0079,-0.0172,26.11,0.3964,83.07
10.423,0.0043,-0.1254,0.055,0.6512,0.0401,0.0297,403,-0.0295,-0.0252,-0.0279,0.0099,-0.0172,26.11,0.3964,83.06
10.463,0.0006,-0.1243,0.0483,0.6066,0.0335,-0.0241,403,-0.032,-0.0252,-0.0279,0.0101,-0.0172,26.12,0.3964,83.06
10.503,-0.0033,-0.1173,0.0447,0.5452,0.0308,-0.1367,403,-0.0345,-0.0253,-0.0279,0.0113,-0.0172,26.12,0.3964,83.06
10.543,-0.0064,-0.1077,0.0406,0.4987,0.0263,-0.2145,402.7,-0.0371,-0.0253,-0.0279,0.0133,-0.0213,26.12,0.396,82.9
10.583,-0.0088,-0.0953,0.0348,0.4652,0.0255,-0.3845,402.8,-0.0409,-0.0253,-0.0165,0.0134,-0.028,26.12,0.3962,82.96
10.623,-0.0116,-0.0811,0.0313,0.4441,0.0216,-0.4459,402.6,-0.0436,-0.0253,-0.0142,0.0134,-0.0286,26.12,0.396,82.87
10.663,-0.0126,-0.0637,0.0272,0.424,0.0209,-0.5227,402.6,-0.0471,-0.0253,-0.014,0.0134,-0.0286,26.12,0.3959,82.86
10.703,-0.0129,-0.0454,0.0269,0.4203,0.017,-0.5512,402.6,-0.0501,-0.0259,-0.009,0.0134,-0.0286,26.12,0.396,82.89
10.743,-0.0128,-0.0264,0.0214,0.4292,0.0158,-0.5034,402.9,-0.0518,-0.0264,-0.0007,0.0134,-0.0286,26.12,0.3962,82.98
10.783,-0.0124,-0.0109,0.0202,0.4442,0.0183,-0.4622,403,-0.0519,-0.0276,-0.0001,0.0134,-0.0286,26.12,0.3964,83.05
10.823,-0.0109,0.0024,0.0201,0.4659,0.0223,-0.4072,402.9,-0.0519,-0.0278,0.0114,0.0134,-0.0286,26.12,0.3963,82.99
10.863,-0.009,0.0109,0.0201,0.4952,0.0209,-0.266,402.6,-0.0519,-0.0283,0.0138,0.0134,-0.0286,26.12,0.396,82.88
10.903,-0.0049,0.0223,0.0225,0.5252,0.0246,-0.2641,402.6,-0.0519,-0.0289,0.0189,0.0107,-0.0286,26.12,0.396,82.87
10.943,-0.0017,0.0288,0.0265,0.5675,0.0275,-0.1736,402.6,-0.0519,-0.0294,0.0272,0.0101,-0.0193,26.12,0.396,82.89
10.983,0.0004,0.0326,0.0268,0.6031,0.0294,-0.1268,402.7,-0.0519,-0.0302,0.0279,0.0101,-0.0173,26.12,0.3961,82.93
11.023,0.0033,0.0373,0.0268,0.6416,0.0309,-0.0887,402.7,-0.0528,-0.0301,0.0329,0.0073,-0.0172,26.12,0.3961,82.93
11.063,0.0054,0.0377,0.0268,0.6791,0.0308,0.0374,402.7,-0.0544,-0.0306,0.0412,0.0068,-0.0172,26.12,0.3961,82.93
11.103,0.0086,0.0384,0.0293,0.7198,0.0306,0.0906,402.7,-0.0545,-0.0313,0.0418,0.0055,-0.0172,26.12,0.3961,82.93
11.143,0.0117,0.0407,0.0332,0.7531,0.036,0.0265,402.7,-0.0545,-0.0313,0.0419,0.0035,-0.0172,26.12,0.3961,82.93
11.183,0.0142,0.0386,0.0335,0.798,0.0407,0.089,402.7,-0.0545,-0.0317,0.0419,0.0022,-0.0172,26.12,0.3961,82.93
11.223,0.0178,0.037,0.0336,0.8216,0.0415,0.0803,402.7,-0.0567,-0.0328,0.0419,0.0002,-0.0078,26.12,0.3961,82.93
11.263,0.02,0.0365,0.039,0.8513,0.0416,0.0708,402.7,-0.0571,-0.0326,0.0419,0,-0.0059,26.12,0.3961,82.93
11.303,0.0218,0.0339,0.0402,0.8858,0.0449,0.0716,402.6,-0.0571,-0.0324,0.0419,-0.0012,-0.0057,26.12,0.3961,82.93
11.343,0.0239,0.0293,0.0403,0.9086,0.044,0.0938,402.7,-0.0571,-0.0323,0.0419,-0.0032,-0.0057,26.12,0.3961,82.93
11.383,0.0257,0.0275,0.0403,0.9205,0.0524,0.0809,402.6,-0.0571,-0.0323,0.0419,-0.0045,-0.0057,26.12,0.3961,82.93
11.423,0.0272,0.023,0.0434,0.9514,0.0526,0.2231,403.1,-0.0571,-0.0322,0.0419,-0.0065,-0.0016,26.12,0.3965,83.09
11.463,0.0284,0.0197,0.0405,0.9561,0.0574,0.1375,403.1,-0.0571,-0.0322,0.0469,-0.0067,0.0051,26.12,0.3966,83.13
11.503,0.0297,0.0168,0.0458,0.9743,0.054,0.1107,402.9,-0.0571,-0.0315,0.0501,-0.0079,0.0057,26.12,0.3964,83.04
11.543,0.0301,0.0142,0.0469,0.9779,0.0591,0.0756,402.7,-0.0571,-0.032,0.0426,-0.0099,0.0057,26.12,0.3961,82.93
11.583,0.0311,0.0117,0.047,0.996,0.0574,0.1158,402.8,-0.0592,-0.031,0.0419,-0.0101,0.0057,26.12,0.3963,82.99
11.623,0.0316,0.0092,0.047,0.9997,0.057,0.0552,402.9,-0.0585,-0.0303,0.0419,-0.0101,0.0057,26.12,0.3963,83
11.663,0.0322,0.0063,0.047,1,0.0601,0.0387,402.9,-0.0596,-0.0295,0.0419,-0.0101,0.0082,26.12,0.3963,83
11.703,0.0317,0.0037,0.047,1.01,0.0584,0.0613,402.9,-0.0597,-0.029,0.0305,-0.0101,0.0123,26.12,0.3963,83
11.743,0.032,0.0027,0.047,1.01,0.06,0.0302,402.9,-0.0597,-0.0272,0.0281,-0.0101,0.0127,26.12,0.3963,83
11.783,0.0321,0.003,0.047,1.01,0.0563,-0.0163,402.9,-0.0597,-0.0269,0.023,-0.0116,0.0127,26.12,0.3963,83
11.823,0.0321,0.0019,0.047,1.01,0.0555,-0.0297,402.6,-0.0597,-0.0254,0.0147,-0.0102,0.0127,26.12,0.3959,82.83
11.863,0.0321,0.0016,0.047,1.018,0.0614,-0.0485,402.5,-0.0597,-0.0244,0.014,-0.0101,0.0127,26.12,0.3958,82.8
11.903,0.032,0.0005,0.047,1.021,0.0564,-0.0177,402.7,-0.0597,-0.0243,0.009,-0.0101,0.0127,26.12,0.3961,82.92
11.943,0.0324,0,0.047,1.021,0.0593,-0.05,403,-0.0597,-0.0244,0.0007,-0.0101,0.0127,26.12,0.3964,83.04
11.983,0.033,-0.0015,0.047,1.021,0.0567,-0.0452,402.8,-0.0597,-0.0234,0.0001,-0.0089,0.0127,26.12,0.3962,82.94
12.023,0.033,-0.0031,0.047,1.013,0.0551,0.0536,402.8,-0.0597,-0.0221,0,-0.0069,0.0127,26.12,0.3962,82.93
12.063,0.033,-0.0044,0.047,1.018,0.0576,0.0195,402.7,-0.0597,-0.0219,-0.005,-0.0067,0.0127,26.12,0.3962,82.96
12.103,0.033,-0.0048,0.047,1.021,0.0556,-0.0001,402.8,-0.0597,-0.022,-0.0132,-0.004,0.0127,26.12,0.3963,83
12.143,0.033,-0.0048,0.047,1.013,0.0534,0.0183,403,-0.0597,-0.021,-0.0139,-0.0034,0.0127,26.13,0.3965,83.07
12.183,0.0325,-0.0063,0.047,1.001,0.0532,0.0261,403.4,-0.0597,-0.0208,-0.014,-0.0022,0.0127,26.13,0.3968,83.19
12.223,0.0318,-0.0061,0.047,1,0.0482,0.0042,403.5,-0.0585,-0.0204,-0.014,-0.0002,0.0127,26.13,0.3968,83.2
12.263,0.0313,-0.0068,0.047,0.9922,0.0492,0.0732,403.4,-0.0587,-0.0197,-0.014,0.0012,0.0127,26.13,0.3969,83.2
12.303,0.0315,-0.0076,0.047,0.9872,0.0457,0.051,403.5,-0.0594,-0.0197,-0.014,0.0032,0.0127,26.13,0.397,83.28
12.343,0.0317,-0.0054,0.047,0.999,0.0495,0.0462,403.8,-0.0597,-0.0203,-0.014,0.0061,0.0127,26.13,0.3972,83.33
12.383,0.0318,-0.0049,0.047,0.9999,0.0474,0.0604,403.7,-0.0597,-0.02,-0.014,0.0067,0.0127,26.13,0.3972,83.33
12.423,0.0312,-0.0063,0.047,0.9922,0.0475,0.0589,403.6,-0.0597,-0.0205,-0.014,0.0079,0.0127,26.13,0.3972,83.33
12.463,0.0317,-0.0061,0.047,0.9894,0.0489,0.0472,403.6,-0.0576,-0.0206,-0.014,0.0099,0.0127,26.13,0.3972,83.33
12.503,0.0313,-0.0053,0.047,0.9792,0.0498,-0.0068,403.6,-0.0572,-0.0205,-0.014,0.0113,0.0127,26.13,0.3972,83.33
12.543,0.0306,-0.0049,0.047,0.9783,0.0512,-0.0408,403.5,-0.0583,-0.0213,-0.014,0.0133,0.0102,26.13,0.397,83.26
12.583,0.0306,-0.0049,0.047,0.9783,0.0466,0.0459,403.2,-0.0581,-0.0209,-0.014,0.0134,0.0061,26.13,0.3967,83.14
12.623,0.0306,-0.0034,0.047,0.9783,0.051,-0.0208,403.1,-0.0596,-0.0203,-0.014,0.0162,0.0058,26.13,0.3966,83.08
12.663,0.0301,-0.0036,0.047,0.9783,0.0537,0.068,403,-0.0588,-0.0207,-0.014,0.0167,0.0057,26.13,0.3965,83.07
12.703,0.0296,-0.0044,0.047,0.9783,0.0563,0.005,403.1,-0.0582,-0.0215,-0.014,0.018,0.0057,26.13,0.3965,83.07
12.743,0.0295,-0.0037,0.047,0.9705,0.0551,0.0534,403.3,-0.0587,-0.0216,-0.014,0.02,0.0057,26.13,0.3967,83.14
12.783,0.0295,-0.0029,0.0446,0.9754,0.0554,-0.0194,403.6,-0.0572,-0.0221,-0.014,0.0201,0.0057,26.14,0.397,83.25
12.823,0.0295,-0.0021,0.0406,0.978,0.0592,-0.05,403.6,-0.0581,-0.0229,-0.0075,0.0201,0.0057,26.14,0.3971,83.26
12.863,0.0295,-0.0017,0.0403,0.9782,0.0546,-0.0638,403.7,-0.0575,-0.0229,-0.0134,0.0201,0.0057,26.14,0.3972,83.32
12.903,0.0291,-0.0019,0.0403,0.9783,0.0566,-0.0351,403.7,-0.0571,-0.0245,-0.0025,0.0201,0.0057,26.14,0.3972,83.33
12.943,0.0284,-0.0028,0.0403,0.9783,0.0565,-0.0094,403.8,-0.0592,-0.0259,-0.0002,0.0201,0.0057,26.14,0.3972,83.33
12.983,0.0293,-0.0032,0.0403,0.9705,0.0563,-0.0253,403.8,-0.0576,-0.0273,0,0.0201,0.0057,26.14,0.3972,83.33
13.023,0.0295,-0.0029,0.0403,0.9754,0.0548,-0.0479,403.8,-0.0572,-0.0269,0,0.0201,0.0057,26.14,0.3972,83.33
13.063,0.0295,-0.002,0.0403,0.9703,0.0545,-0.0321,403.8,-0.0571,-0.0273,0,0.0201,0.0057,26.14,0.3972,83.33
13.103,0.0295,-0.0017,0.0403,0.9754,0.0504,-0.0702,403.8,-0.0592,-0.028,0,0.0201,0.0057,26.14,0.3972,83.33
13.143,0.0291,-0.0031,0.0403,0.978,0.0558,-0.0338,403.7,-0.0597,-0.0292,0,0.0201,0.0057,26.14,0.3971,83.26
13.183,0.0293,-0.0029,0.0403,0.9782,0.0489,-0.0316,403.4,-0.0597,-0.0305,0,0.0201,0.0057,26.14,0.3966,83.17
13.223,0.03,-0.002,0.0403,0.9705,0.0519,-0.0612,403.5,-0.0585,-0.0306,0.0114,0.0174,0.0057,26.14,0.3969,83.2
13.263,0.0302,-0.0031,0.0403,0.9754,0.0488,0.0545,403.5,-0.0596,-0.0306,0.0138,0.0168,0.0057,26.14,0.3969,83.2
13.303,0.03,-0.0029,0.0403,0.978,0.0528,0.0012,403.5,-0.0597,-0.0305,0.0139,0.0156,0.0082,26.14,0.397,83.22
13.343,0.0306,-0.0032,0.0403,0.9782,0.0472,0.0904,403.6,-0.0597,-0.0309,0.014,0.0136,0.0123,26.14,0.3971,83.26
13.383,0.0303,-0.0021,0.0403,0.9683,0.0539,-0.019,403.7,-0.0597,-0.0315,0.014,0.0134,0.0127,26.14,0.3971,83.27
13.423,0.0306,-0.0017,0.0403,0.9775,0.044,0.0563,403.7,-0.0607,-0.0313,0.014,0.0122,0.0127,26.14,0.3971,83.27
13.463,0.0304,0.001,0.0403,0.9782,0.0456,-0.0456,403.6,-0.0631,-0.0315,0.009,0.0102,0.0127,26.14,0.3971,83.27
13.503,0.0304,0.0051,0.0403,0.9783,0.0424,-0.1145,403.6,-0.0678,-0.0316,0.0007,0.0089,0.0127,26.14,0.3971,83.27
13.543,0.0308,0.0181,0.0403,0.9783,0.0346,-0.3573,403.6,-0.076,-0.0326,0.0001,0.0069,0.0127,26.14,0.3971,83.27
13.583,0.0321,0.0353,0.0403,0.9882,0.0278,-0.4527,403.7,-0.0847,-0.0328,-0.005,0.0055,0.0127,26.14,0.3972,83.32
13.623,0.0341,0.0601,0.0458,1.021,0.0266,-0.596,403.7,-0.0914,-0.0327,-0.0132,0.0035,0.0127,26.14,0.3972,83.33
13.663,0.0357,0.0861,0.0469,1.057,0.0305,-0.5976,403.8,-0.0962,-0.0327,-0.0139,0.0022,0.0127,26.14,0.3972,83.33
13.703,0.0398,0.1121,0.0525,1.111,0.0343,-0.576,403.8,-0.0988,-0.0326,-0.019,0.0002,0.0127,26.14,0.3972,83.33
13.743,0.045,0.1342,0.0591,1.175,0.0422,-0.5227,403.7,-0.1003,-0.0326,-0.0272,-0.0012,0.0102,26.14,0.3972,83.33
13.783,0.0516,0.1514,0.0658,1.238,0.0556,-0.418,403.8,-0.0986,-0.0325,-0.0279,-0.0032,0.0061,26.14,0.3972,83.33
13.823,0.0566,0.1602,0.0725,1.317,0.0663,-0.1831,403.8,-0.0964,-0.0314,-0.0279,-0.0045,0.0058,26.14,0.3972,83.33
13.863,0.0635,0.1643,0.0816,1.391,0.0809,-0.0827,403.8,-0.0935,-0.0322,-0.0279,-0.0065,0.0057,26.14,0.3972,83.33
13.903,0.0687,0.1604,0.0892,1.458,0.0976,0.127,403.7,-0.091,-0.0319,-0.0279,-0.0067,0.0057,26.14,0.3972,83.31
13.943,0.073,0.1547,0.096,1.526,0.1148,0.2222,403.6,-0.087,-0.031,-0.0279,-0.0095,0.0057,26.14,0.397,83.25
13.983,0.0782,0.1398,0.1027,1.584,0.1285,0.411,403.5,-0.0826,-0.031,-0.0279,-0.01,0.0057,26.14,0.3969,83.2
14.023,0.0821,0.1196,0.1094,1.627,0.1433,0.4779,403.4,-0.0776,-0.0309,-0.0329,-0.0128,0.0057,26.14,0.3969,83.2
14.063,0.0835,0.0951,0.1137,1.669,0.1471,0.5512,403.4,-0.0734,-0.0298,-0.0412,-0.0134,0.0057,26.14,0.3969,83.2
14.103,0.0848,0.0712,0.1196,1.686,0.1467,0.5021,403.5,-0.0718,-0.0291,-0.0418,-0.0134,0.0057,26.14,0.397,83.25
14.143,0.0854,0.0463,0.1231,1.68,0.1457,0.506,403.7,-0.0702,-0.0279,-0.0419,-0.0134,-0.0036,26.14,0.3972,83.3
14.183,0.0846,0.0261,0.1272,1.668,0.1418,0.4707,403.6,-0.0701,-0.027,-0.0419,-0.0134,-0.0056,26.14,0.3971,83.27
14.223,0.0832,0.0087,0.1275,1.659,0.1368,0.452,403.6,-0.0692,-0.0271,-0.0419,-0.0107,-0.0057,26.14,0.3971,83.26
14.263,0.0821,-0.0066,0.1275,1.622,0.1277,0.3822,403.6,-0.0676,-0.0282,-0.0469,-0.0101,-0.0057,26.14,0.3971,83.26
14.303,0.0785,-0.0203,0.1275,1.591,0.1187,0.414,403.6,-0.0675,-0.0284,-0.0551,-0.0101,-0.0057,26.14,0.3971,83.26
14.343,0.076,-0.03,0.1221,1.557,0.1092,0.296,404.1,-0.0675,-0.0278,-0.0558,-0.0101,-0.0098,26.15,0.3975,83.42
14.383,0.0739,-0.0404,0.1209,1.511,0.1077,0.3215,404.1,-0.0663,-0.0274,-0.0559,-0.0089,-0.0166,26.15,0.3976,83.43
14.423,0.0691,-0.0457,0.1208,1.474,0.1015,0.168,403.8,-0.0653,-0.0273,-0.0559,-0.0069,-0.0171,26.15,0.3973,83.32
14.463,0.0653,-0.0525,0.1153,1.428,0.0936,0.1706,403.6,-0.0649,-0.0273,-0.0559,-0.0067,-0.0172,26.15,0.3972,83.26
14.503,0.0618,-0.056,0.1142,1.374,0.0833,0.14,403.5,-0.0649,-0.0268,-0.0559,-0.0055,-0.0172,26.15,0.397,83.19
14.543,0.0586,-0.0593,0.1117,1.331,0.079,0.1057,403.2,-0.0649,-0.0251,-0.0559,-0.0035,-0.0172,26.15,0.3967,83.07
14.583,0.056,-0.0611,0.1078,1.29,0.0711,0.1182,403.4,-0.0628,-0.0238,-0.0559,-0.0034,-0.0213,26.15,0.3969,83.13
14.623,0.0523,-0.0589,0.1074,1.248,0.0678,0.0117,403.4,-0.0623,-0.0235,-0.0444,-0.0022,-0.028,26.15,0.3969,83.16
14.663,0.0497,-0.0576,0.1019,1.216,0.0607,0.0785,403.7,-0.0623,-0.0236,-0.0421,-0.0002,-0.0286,26.16,0.3972,83.25
14.703,0.0469,-0.0526,0.1008,1.165,0.0644,-0.0554,403.8,-0.0623,-0.023,-0.0419,0.0012,-0.0286,26.16,0.3973,83.31
14.743,0.0438,-0.0504,0.1007,1.14,0.0567,-0.0226,403.5,-0.0623,-0.0236,-0.0419,0.0032,-0.0286,26.16,0.397,83.16
14.783,0.0403,-0.0464,0.0952,1.092,0.0598,-0.1114,403.4,-0.0623,-0.0237,-0.0419,0.0033,-0.0286,26.16,0.3969,83.13
14.823,0.0377,-0.0439,0.0941,1.077,0.0525,-0.0805,403.4,-0.0614,-0.0237,-0.0419,0.0034,-0.0327,26.16,0.3969,83.13
14.863,0.0367,-0.0384,0.094,1.039,0.0569,-0.0957,403.4,-0.062,-0.0238,-0.0419,0.0061,-0.0395,26.16,0.3969,83.13
14.903,0.034,-0.0361,0.0916,1.015,0.0551,-0.044,403.2,-0.0623,-0.0238,-0.0419,0.0067,-0.04,26.16,0.3967,83.05
14.943,0.0318,-0.0303,0.0876,1.001,0.0543,-0.0918,403.1,-0.0614,-0.0249,-0.0305,0.0067,-0.0401,26.16,0.3966,83
14.983,0.0306,-0.0251,0.0873,0.9823,0.049,-0.0692,402.8,-0.0598,-0.0251,-0.0281,0.0067,-0.0401,26.16,0.3963,82.87
15.023,0.0304,-0.0205,0.0873,0.9708,0.0528,-0.1669,402.5,-0.0597,-0.0247,-0.0279,0.0095,-0.0401,26.16,0.3961,82.77
15.063,0.0308,-0.0168,0.0873,0.9677,0.0505,-0.0853,402.3,-0.0597,-0.024,-0.0279,0.01,-0.0401,26.16,0.3958,82.67
15.103,0.0294,-0.0121,0.0873,0.9574,0.0551,-0.1747,402.3,-0.0597,-0.025,-0.0279,0.0101,-0.0401,26.16,0.3958,82.66
15.143,0.0288,-0.0102,0.0873,0.9566,0.0517,-0.12,402.1,-0.0607,-0.0257,-0.0279,0.0101,-0.0401,26.16,0.3957,82.6
15.183,0.0287,-0.0071,0.0849,0.9565,0.0552,-0.1205,402,-0.0601,-0.0264,-0.0279,0.0101,-0.0401,26.16,0.3955,82.54
15.223,0.0282,-0.005,0.0809,0.9565,0.0512,-0.0705,402.2,-0.0597,-0.0265,-0.0229,0.0101,-0.0442,26.16,0.3957,82.6
15.263,0.0283,-0.0022,0.083,0.9565,0.0568,-0.1145,402.5,-0.0597,-0.0265,-0.0147,0.0101,-0.0509,26.16,0.396,82.71
15.303,0.0284,0.001,0.0845,0.9565,0.048,-0.0632,402.4,-0.0597,-0.0269,-0.014,0.0101,-0.0515,26.16,0.3959,82.7
15.343,0.0289,0.0028,0.0809,0.9565,0.056,-0.112,402.3,-0.0597,-0.0277,-0.014,0.0101,-0.0515,26.16,0.3958,82.63
15.383,0.0287,0.0026,0.0861,0.9643,0.0475,-0.038,402.2,-0.0597,-0.0278,-0.014,0.0101,-0.0515,26.16,0.3957,82.59
15.423,0.0286,0.0041,0.0872,0.9594,0.0543,-0.0754,402,-0.0597,-0.0278,-0.014,0.0101,-0.0515,26.16,0.3955,82.53
15.463,0.0295,0.0036,0.0873,0.9745,0.049,0.0298,402,-0.0597,-0.0277,-0.014,0.0089,-0.0515,26.16,0.3955,82.52
15.503,0.0297,0.0041,0.0873,0.978,0.0538,-0.0076,401.9,-0.0597,-0.0283,-0.014,0.0084,-0.0515,26.16,0.3955,82.5
15.543,0.0297,0.0031,0.0873,0.9782,0.0431,0.0956,401.8,-0.0597,-0.0287,-0.009,0.0069,-0.0515,26.16,0.3954,82.46
15.583,0.0302,0.0032,0.0873,0.9783,0.0531,0.0632,401.8,-0.0597,-0.0289,-0.0007,0.0067,-0.0515,26.16,0.3953,82.43
15.623,0.0313,0.0026,0.0873,0.986,0.0477,0.0864,401.5,-0.0597,-0.03,-0.0001,0.0067,-0.0515,26.16,0.395,82.32
15.663,0.032,0.003,0.0873,0.9989,0.0544,0.0343,401.2,-0.0597,-0.0302,0,0.0067,-0.0515,26.16,0.3947,82.2
15.703,0.0321,0.0032,0.0873,0.9999,0.0511,0.0474,401.2,-0.0597,-0.0301,0,0.004,-0.0515,26.16,0.3947,82.19
15.743,0.0325,0.0032,0.0873,1,0.0551,-0.0165,401.2,-0.0597,-0.0301,0,0.0034,-0.0515,26.16,0.3947,82.19
15.783,0.0327,0.0019,0.0873,1.01,0.0486,0.1572,401.1,-0.0597,-0.0301,0,0.0034,-0.0515,26.16,0.3947,82.19
15.823,0.0326,0.0024,0.0873,1.001,0.0533,0.0004,401.4,-0.0597,-0.0304,0,0.0006,-0.0515,26.17,0.395,82.28
15.863,0.0332,0.0017,0.0873,1.01,0.0506,0.131,401.4,-0.0609,-0.0312,0,0,-0.0515,26.17,0.3949,82.27
15.903,0.0332,0.0016,0.0873,1.001,0.0572,0.0304,401.3,-0.0598,-0.0313,0,0,-0.0515,26.16,0.3948,82.21
15.943,0.0332,0.0016,0.0873,1.01,0.053,0.0862,401.4,-0.0597,-0.0308,0,-0.0012,-0.0515,26.17,0.3949,82.26
15.983,0.0338,0.0012,0.0873,1.018,0.0541,-0.0175,401.6,-0.0607,-0.0299,0,-0.0032,-0.0515,26.17,0.3952,82.37
16.023,0.0332,-0.0002,0.0873,1.013,0.0549,0.0549,401.7,-0.0622,-0.0298,0,-0.0033,-0.0515,26.17,0.3952,82.38


==> case3.dat <==
3.02,0.022,0.046,0.1866,1.594,0.0231,-0.0291,405.4,-0.0597,0.0099,0.0419,-0.0069,-0.0973,7.662,0.372,154.7
3.06,0.023,0.0478,0.1915,1.601,0.0219,-0.0193,405.2,-0.0597,0.0094,0.0419,-0.0067,-0.0973,7.667,0.3719,154.6
3.1,0.0228,0.0476,0.1925,1.611,0.0268,0.0229,405,-0.0597,0.0095,0.0419,-0.0067,-0.0973,7.668,0.3717,154.4
3.14,0.0221,0.0473,0.1925,1.604,0.0331,0.0156,404.5,-0.0597,0.009,0.0419,-0.0067,-0.0973,7.668,0.3712,153.9
3.18,0.0233,0.0447,0.1976,1.604,0.0319,0.1355,404.5,-0.0597,0.0092,0.0419,-0.0067,-0.0879,7.673,0.3712,153.9
3.22,0.0227,0.0448,0.1984,1.612,0.0307,0.1061,404.4,-0.0597,0.0096,0.0419,-0.0067,-0.086,7.674,0.3711,153.9
3.26,0.023,0.0433,0.1986,1.607,0.028,0.1655,404.6,-0.0597,0.0078,0.0419,-0.0067,-0.0859,7.679,0.3713,154
3.3,0.0216,0.0429,0.2035,1.604,0.0282,0.1174,404,-0.0597,0.0076,0.0419,-0.0067,-0.0858,7.68,0.3707,153.5
3.34,0.0233,0.0451,0.2046,1.587,0.0299,0.008,403.4,-0.0597,0.0081,0.0419,-0.0067,-0.0858,7.68,0.3703,153.1
3.38,0.0242,0.0445,0.2046,1.601,0.0237,0.0619,403.2,-0.0597,0.0093,0.0419,-0.0067,-0.0858,7.685,0.3701,153
3.42,0.0234,0.0459,0.2068,1.604,0.0312,-0.0123,402.8,-0.0597,0.0105,0.0419,-0.0067,-0.0817,7.686,0.3698,152.7
3.46,0.0242,0.046,0.2103,1.604,0.0344,-0.0271,402.5,-0.0597,0.0102,0.0419,-0.0067,-0.075,7.692,0.3695,152.4
3.5,0.0239,0.0446,0.2128,1.604,0.0266,0.0675,402.1,-0.0597,0.0106,0.0305,-0.004,-0.0744,7.693,0.369,152
3.54,0.0235,0.0433,0.2164,1.597,0.0272,0.0977,402.1,-0.0597,0.01,0.0281,-0.0034,-0.0744,7.698,0.3691,152.1
3.58,0.0232,0.0432,0.2166,1.592,0.0227,0.0523,401.8,-0.0588,0.0106,0.0279,-0.0034,-0.0744,7.699,0.3688,151.8
3.62,0.023,0.0414,0.2189,1.586,0.0306,-0.0002,401.9,-0.0572,0.0085,0.0279,-0.0034,-0.0744,7.701,0.3688,151.8
3.66,0.0229,0.0424,0.2224,1.576,0.0301,-0.0308,401.6,-0.0571,0.0119,0.0279,-0.0034,-0.0744,7.707,0.3686,151.6
3.7,0.0232,0.0413,0.2227,1.564,0.022,0.0353,401.3,-0.0571,0.0092,0.0229,-0.0034,-0.0744,7.711,0.3684,151.4
3.74,0.0229,0.0423,0.2227,1.563,0.0289,-0.0707,401.3,-0.0592,0.0105,0.0147,-0.0034,-0.0744,7.713,0.3683,151.3
3.78,0.022,0.0428,0.2276,1.563,0.0262,-0.0998,400.8,-0.0597,0.0072,0.014,-0.0022,-0.065,7.717,0.3678,150.9
3.82,0.0219,0.0443,0.2286,1.555,0.0271,-0.0924,400.4,-0.0597,0.0087,0.014,-0.0002,-0.0631,7.717,0.3675,150.6
3.86,0.0224,0.0456,0.2309,1.552,0.0293,-0.0306,400.2,-0.0597,0.0085,0.014,0,-0.063,7.723,0.3673,150.4
3.9,0.0235,0.0437,0.2344,1.56,0.0246,-0.0232,399.8,-0.0597,0.0102,0.014,0,-0.063,7.724,0.367,150.2
3.94,0.0226,0.0455,0.2347,1.545,0.0324,-0.0685,399.4,-0.0597,0.0094,0.014,0,-0.063,7.729,0.3665,149.8
3.98,0.0241,0.0456,0.2368,1.559,0.0286,-0.0614,399,-0.0597,0.0096,0.014,0,-0.063,7.73,0.3662,149.5
4.02,0.0229,0.046,0.2405,1.562,0.0349,0.0131,398.7,-0.0597,0.0084,0.014,0,-0.063,7.732,0.366,149.3
4.06,0.0234,0.0437,0.2407,1.562,0.0323,0.0408,398.2,-0.0585,0.0072,0.014,0,-0.063,7.736,0.3656,148.9
4.1,0.0232,0.0426,0.2456,1.545,0.0373,-0.0152,397.7,-0.0575,0.0084,0.014,0,-0.063,7.738,0.365,148.5
4.14,0.023,0.0402,0.2466,1.552,0.0353,0.0765,397.4,-0.0571,0.008,0.019,0,-0.063,7.742,0.3648,148.3
4.18,0.0228,0.0374,0.2468,1.552,0.0309,0.1313,397,-0.0571,0.0067,0.0272,0,-0.063,7.744,0.3644,148
4.22,0.0219,0.0366,0.2517,1.525,0.036,0.1088,397,-0.0571,0.0071,0.0279,0,-0.063,7.748,0.3644,147.9
4.26,0.0232,0.0365,0.2527,1.521,0.0331,0.1422,396.7,-0.0571,0.0075,0.0329,-0.0027,-0.063,7.753,0.3641,147.6
4.3,0.0228,0.0328,0.2527,1.521,0.027,0.1438,396.3,-0.0571,0.0085,0.0412,-0.0033,-0.0536,7.754,0.3638,147.4
4.34,0.0212,0.0315,0.2527,1.504,0.0293,0.1503,395.7,-0.0571,0.0077,0.0468,-0.0034,-0.0517,7.757,0.3632,146.9
4.38,0.0213,0.0303,0.2576,1.5,0.03,0.0501,395.5,-0.0562,0.0069,0.0601,-0.0034,-0.0515,7.76,0.363,146.7
4.42,0.0204,0.0279,0.2587,1.493,0.0284,0.1062,395.3,-0.0547,0.0069,0.069,-0.0034,-0.0515,7.766,0.3629,146.6
4.46,0.0206,0.0267,0.2588,1.473,0.029,0.0985,394.7,-0.0545,0.0086,0.0812,-0.0034,-0.0515,7.767,0.3623,146.1
4.5,0.0199,0.0258,0.2588,1.469,0.0295,0.0557,394.5,-0.0545,0.0058,0.0951,-0.0034,-0.0421,7.772,0.3622,146
4.54,0.0182,0.0269,0.2637,1.45,0.0293,0.0031,393.9,-0.0545,0.0053,0.1139,-0.0034,-0.0402,7.773,0.3617,145.6
4.58,0.019,0.0267,0.2648,1.441,0.0231,0.0659,393.7,-0.0545,0.0075,0.1361,-0.0034,-0.036,7.778,0.3614,145.4
4.62,0.0171,0.0269,0.2648,1.43,0.0198,0.0519,393.1,-0.0545,0.0073,0.1558,-0.0061,-0.0292,7.779,0.3609,144.9
4.66,0.0179,0.0284,0.2648,1.418,0.0283,-0.0801,392.8,-0.0567,0.0084,0.178,-0.0067,-0.0193,7.784,0.3605,144.6
4.7,0.0182,0.03,0.267,1.417,0.0198,-0.0347,392.4,-0.0571,0.0081,0.1976,-0.0067,-0.0132,7.785,0.3602,144.3
4.74,0.0173,0.0313,0.2705,1.4,0.025,-0.1267,392.1,-0.0571,0.0086,0.2135,-0.0067,-0.0063,7.791,0.3599,144.1
4.78,0.0177,0.0314,0.2709,1.396,0.0233,-0.0064,391.6,-0.0571,0.0085,0.2389,-0.0067,0.0036,7.794,0.3595,143.7
4.82,0.0172,0.032,0.2709,1.396,0.0248,0.0306,391.2,-0.0571,0.0087,0.2553,-0.0095,0.0112,7.798,0.359,143.3
4.86,0.0173,0.0347,0.2709,1.396,0.028,-0.0297,390.9,-0.0571,0.0098,0.2808,-0.01,0.023,7.8,0.3588,143.1
4.9,0.0184,0.0346,0.2758,1.379,0.0327,-0.0434,390.3,-0.055,0.0097,0.3086,-0.0101,0.0297,7.804,0.3583,142.7
4.94,0.0176,0.0334,0.2768,1.385,0.0265,-0.0221,390.2,-0.0546,0.0117,0.3365,-0.0128,0.0419,7.809,0.3582,142.6
4.98,0.0174,0.031,0.2768,1.376,0.0302,-0.0104,389.4,-0.0524,0.0116,0.3651,-0.0134,0.0604,7.81,0.3575,142
5.02,0.0163,0.0276,0.2768,1.358,0.0301,0.0135,389.3,-0.052,0.0151,0.3943,-0.0134,0.0736,7.815,0.3574,142
5.06,0.0165,0.0244,0.2768,1.354,0.0284,-0.0267,388.6,-0.0519,0.0147,0.4351,-0.0134,0.0909,7.816,0.3568,141.4
5.1,0.0161,0.0198,0.2817,1.337,0.0252,0.1149,388.7,-0.0519,0.0164,0.4667,-0.0134,0.1111,7.822,0.3568,141.4
5.14,0.0149,0.0168,0.2827,1.317,0.0297,0.0812,388.1,-0.0519,0.0171,0.496,-0.0134,0.1289,7.823,0.3563,141
5.18,0.0142,0.0156,0.2829,1.296,0.0338,0.0224,387.6,-0.0519,0.0185,0.5199,-0.0134,0.1537,7.825,0.3558,140.6
5.22,0.0142,0.0133,0.2829,1.285,0.019,0.1441,387.4,-0.0519,0.0214,0.5404,-0.0134,0.1686,7.831,0.3556,140.4
5.26,0.0126,0.0153,0.2829,1.264,0.0228,0.0427,387.1,-0.0519,0.0218,0.5569,-0.0134,0.1918,7.835,0.3553,140.2
5.3,0.0123,0.0132,0.2829,1.251,0.0172,0.1177,386.6,-0.0519,0.0218,0.5716,-0.0122,0.2171,7.837,0.3549,139.8
5.34,0.011,0.0142,0.2829,1.221,0.0196,0.0362,386,-0.051,0.0238,0.5861,-0.0102,0.2424,7.841,0.3544,139.4
5.38,0.0102,0.0154,0.2878,1.212,0.0191,0.0208,385.9,-0.0495,0.0261,0.6007,-0.0089,0.2679,7.846,0.3543,139.4
5.42,0.0101,0.0144,0.2889,1.201,0.0181,0.0988,385.4,-0.0493,0.0272,0.6152,-0.0069,0.2932,7.85,0.3539,139
5.46,0.0087,0.0146,0.2889,1.181,0.0189,0.09,385.4,-0.0493,0.0292,0.6247,-0.004,0.3187,7.856,0.3538,138.9
5.5,0.0091,0.0114,0.2889,1.16,0.0273,0.1677,384.8,-0.0463,0.0304,0.6306,-0.0007,0.3461,7.86,0.3533,138.5
5.54,0.0079,0.0063,0.2889,1.14,0.0253,0.3028,384.7,-0.0413,0.0312,0.6391,0.0011,0.374,7.865,0.3532,138.4
5.58,0.007,-0.0028,0.2889,1.109,0.0245,0.4122,384.7,-0.0361,0.031,0.6517,0.0044,0.3985,7.871,0.3533,138.4
5.62,0.0046,-0.0187,0.2889,1.08,0.0275,0.5123,384.1,-0.0288,0.0342,0.6596,0.0093,0.4225,7.874,0.3527,137.9
5.66,0.0012,-0.0397,0.2868,1.015,0.0374,0.5018,383.8,-0.021,0.0343,0.6735,0.0127,0.4466,7.878,0.3524,137.6
5.7,-0.0009,-0.0635,0.2831,0.9479,0.037,0.5421,383.7,-0.0163,0.0366,0.6828,0.0173,0.4749,7.884,0.3523,137.5
5.74,-0.0067,-0.0853,0.2808,0.8648,0.029,0.5746,383.4,-0.0135,0.0362,0.6953,0.0211,0.5061,7.887,0.352,137.3
5.78,-0.0121,-0.1025,0.2751,0.7604,0.0255,0.4168,383.3,-0.013,0.0361,0.709,0.026,0.5308,7.891,0.3519,137.2
5.82,-0.0171,-0.1139,0.2712,0.662,0.0153,0.2925,383,-0.013,0.0369,0.7224,0.0307,0.5548,7.893,0.3517,137
5.86,-0.0231,-0.117,0.266,0.5542,0.0076,0.0265,382.5,-0.0151,0.0367,0.7295,0.0345,0.5833,7.897,0.3513,136.7
5.9,-0.0287,-0.1119,0.2601,0.4574,0.0016,-0.1505,382.1,-0.0186,0.036,0.7425,0.0395,0.6145,7.897,0.3509,136.4
5.94,-0.0319,-0.0966,0.2539,0.3668,-0.0053,-0.4245,381.5,-0.0236,0.0347,0.751,0.0442,0.6391,7.899,0.3503,135.9
5.98,-0.0353,-0.072,0.2506,0.3023,-0.1058,-0.7805,381.1,-0.0319,0.035,0.7627,0.0468,0.673,7.903,0.3499,135.6
6.02,-0.0366,-0.0415,0.2471,0.2655,-0.019,-0.7995,380.9,-0.0378,0.0339,0.7699,0.0497,0.6995,7.906,0.3497,135.5
6.06,-0.0371,-0.0091,0.2468,0.2604,-0.19,-0.888,380.7,-0.0431,0.0326,0.7779,0.0515,0.7358,7.909,0.3496,135.3
6.1,-0.0361,0.0234,0.2468,0.2764,-0.2278,-0.8664,380,-0.0495,0.0317,0.7835,0.0535,0.7639,7.91,0.3489,134.8
6.14,-0.0338,0.057,0.2419,0.3195,-0.2308,-0.8549,379.6,-0.0548,0.0301,0.7913,0.0537,0.7959,7.912,0.3486,134.5
6.18,-0.0294,0.0919,0.2409,0.3853,-0.2642,-0.8774,379.4,-0.06,0.0291,0.7969,0.0537,0.8163,7.916,0.3483,134.3
6.22,-0.0251,0.1228,0.2457,0.4642,-0.2007,-0.8245,379,-0.0631,0.0286,0.8048,0.0537,0.8463,7.916,0.348,134.1
6.26,-0.0191,0.1456,0.2466,0.5659,-0.0132,-0.6377,378.9,-0.0648,0.0263,0.8104,0.0537,0.8798,7.921,0.3478,133.9
6.3,-0.013,0.1629,0.2489,0.6741,0.0001,-0.5208,378.5,-0.0649,0.0264,0.8182,0.051,0.9109,7.922,0.3475,133.7
6.34,-0.008,0.1714,0.2524,0.7905,0.0059,-0.2159,378.1,-0.0649,0.0261,0.8189,0.0504,0.9444,7.924,0.3471,133.3
6.38,-0.0024,0.1743,0.2527,0.912,0.0097,-0.0259,377.9,-0.064,0.027,0.8189,0.0476,0.9814,7.928,0.3469,133.2
6.42,0.0022,0.1722,0.2506,0.9884,0.0239,0.1321,378.1,-0.0636,0.0275,0.8189,0.047,1.0142,7.933,0.3471,133.3
6.46,0.008,0.169,0.2569,1.065,0.0369,0.0858,377.9,-0.0624,0.028,0.8189,0.0442,1.0475,7.934,0.3469,133.1
6.5,0.0124,0.1611,0.2587,1.15,0.0289,0.2505,378,-0.0623,0.0276,0.8142,0.0437,1.0772,7.937,0.347,133.2
6.54,0.015,0.1529,0.2588,1.209,0.0316,0.347,377.7,-0.0623,0.0301,0.8062,0.0436,1.1133,7.94,0.3468,133
6.58,0.0192,0.145,0.2588,1.252,0.034,0.3292,377.7,-0.0623,0.0325,0.7946,0.0436,1.1458,7.946,0.3465,132.8
6.62,0.0198,0.1365,0.2588,1.286,0.0346,0.3093,377.6,-0.0614,0.0329,0.7875,0.0464,1.1809,7.952,0.3467,132.9
6.66,0.0202,0.1271,0.2588,1.308,0.0406,0.3117,376.9,-0.0598,0.0347,0.7795,0.0497,1.2118,7.953,0.3461,132.4
6.7,0.0212,0.1199,0.2588,1.329,0.0415,0.3178,376.9,-0.0597,0.0353,0.7678,0.0542,1.2481,7.958,0.3461,132.4
6.74,0.0218,0.1106,0.2588,1.333,0.0416,0.3065,376.6,-0.0588,0.0376,0.7606,0.0596,1.2805,7.959,0.3459,132.2
6.78,0.022,0.1061,0.2539,1.326,0.0395,0.195,376.6,-0.0572,0.039,0.7477,0.0643,1.3156,7.964,0.3457,132.1
6.82,0.0211,0.1001,0.2529,1.314,0.0414,0.1752,376.3,-0.0571,0.0388,0.7391,0.0696,1.3523,7.971,0.3456,131.9
6.86,0.0208,0.0947,0.2527,1.296,0.0383,0.1398,376.3,-0.0571,0.0408,0.7275,0.0744,1.3833,7.974,0.3456,131.9
6.9,0.0198,0.0895,0.2478,1.275,0.0328,0.1177,376.1,-0.055,0.0408,0.7203,0.0782,1.4097,7.978,0.3454,131.8
6.94,0.0177,0.0837,0.2447,1.247,0.0371,0.0582,375.8,-0.0524,0.042,0.7076,0.0843,1.4427,7.98,0.3451,131.5
6.98,0.0162,0.0786,0.241,1.206,0.0327,0.105,375.4,-0.051,0.0418,0.6988,0.0882,1.4725,7.984,0.3447,131.2
7.02,0.0133,0.0712,0.2358,1.174,0.0357,0.1909,375,-0.0485,0.0419,0.6863,0.093,1.5033,7.989,0.3444,130.9
7.06,0.0112,0.0622,0.2327,1.141,0.0326,0.2943,375,-0.0438,0.0424,0.6786,0.0963,1.5373,7.993,0.3443,130.9
7.1,0.0093,0.0519,0.2269,1.085,0.0329,0.2902,374.6,-0.0417,0.0391,0.6699,0.0996,1.5629,7.996,0.344,130.6
7.14,0.0061,0.0405,0.2231,1.04,0.0307,0.2567,374.4,-0.037,0.0392,0.6692,0.1028,1.591,7.999,0.3438,130.4
7.18,0.0031,0.0302,0.2178,0.9798,0.0313,0.2628,374,-0.0334,0.0387,0.669,0.106,1.6218,8.003,0.3434,130.1
7.22,-0.0006,0.0183,0.2119,0.9073,0.0344,0.2583,373.8,-0.0283,0.0383,0.669,0.1092,1.6458,8.008,0.3432,130
7.26,-0.0061,0.0037,0.2086,0.8393,0.0271,0.3749,373.4,-0.0231,0.0357,0.669,0.1125,1.6696,8.009,0.3429,129.7
7.3,-0.0102,-0.0088,0.2028,0.7561,0.0315,0.3259,373,-0.02,0.0353,0.669,0.1131,1.6933,8.011,0.3425,129.4
7.34,-0.015,-0.0217,0.1969,0.6694,0.0243,0.3358,372.7,-0.0162,0.0332,0.6742,0.1158,1.7169,8.015,0.3422,129.1
7.38,-0.0189,-0.0334,0.1929,0.5747,0.022,0.2826,372.3,-0.0156,0.0298,0.6828,0.1163,1.7429,8.018,0.3418,128.8
7.42,-0.0235,-0.0395,0.1876,0.4776,0.023,0.1372,371.9,-0.0156,0.028,0.6953,0.1163,1.775,8.021,0.3415,128.6
7.46,-0.0293,-0.0418,0.1845,0.3961,0.0118,0.0547,371.4,-0.0156,0.0248,0.709,0.1164,1.8064,8.022,0.3411,128.3
7.5,-0.0338,-0.0344,0.1787,0.3159,0.0035,-0.1714,371.1,-0.0186,0.0238,0.7161,0.1152,1.8309,8.024,0.3408,128
7.54,-0.0382,-0.0228,0.1749,0.2431,-0.003,-0.2862,371.1,-0.0236,0.0215,0.729,0.1133,1.8553,8.028,0.3407,127.9
7.58,-0.0415,-0.0036,0.1691,0.182,-0.0087,-0.5196,370.6,-0.0309,0.0202,0.7376,0.1105,1.8884,8.028,0.3403,127.6
7.62,-0.0442,0.019,0.1624,0.1454,-0.0109,-0.6124,370,-0.0356,0.0176,0.7493,0.1073,1.9146,8.028,0.3397,127.2
7.66,-0.0455,0.0438,0.1588,0.1404,-0.0082,-0.5754,369.9,-0.0393,0.0144,0.7564,0.1029,1.9443,8.03,0.3397,127.2
7.7,-0.0454,0.0695,0.1548,0.14,-0.007,-0.5756,369.5,-0.0423,0.0125,0.7646,0.0993,1.974,8.029,0.3393,126.9
7.74,-0.0434,0.0943,0.1544,0.1635,-0.0048,-0.5533,369.2,-0.0449,0.0091,0.7761,0.0945,2.0036,8.03,0.339,126.7
7.78,-0.0422,0.1184,0.1544,0.1858,-0.0025,-0.5784,369,-0.0496,0.0076,0.7784,0.09,2.0351,8.031,0.3388,126.5
7.82,-0.0399,0.1407,0.1544,0.2295,-0.0066,-0.5328,368.8,-0.0539,0.0055,0.7896,0.0835,2.063,8.034,0.3387,126.4
7.86,-0.0363,0.1634,0.1465,0.281,-0.0048,-0.5095,369,-0.0566,0.0036,0.7919,0.0768,2.0944,8.036,0.3389,126.5
7.9,-0.0318,0.181,0.139,0.3455,-0.0068,-0.399,369,-0.0592,0.0021,0.803,0.0701,2.131,8.04,0.3388,126.4
7.94,-0.0257,0.1953,0.1322,0.417,0.0006,-0.2119,368.6,-0.0597,0.0006,0.8053,0.0607,2.1572,8.04,0.3383,126.1
7.98,-0.0217,0.2042,0.1224,0.5027,0.0043,-0.1141,368.4,-0.0597,-0.0007,0.8055,0.0534,2.1939,8.04,0.3381,126
8.02,-0.0162,0.2072,0.1155,0.5735,0.0105,-0.069,368.1,-0.0576,-0.0006,0.8055,0.0467,2.2253,8.04,0.3379,125.8
8.06,-0.0132,0.2072,0.1063,0.6492,0.0126,0.0429,367.8,-0.0572,0.0001,0.8008,0.0399,2.2567,8.043,0.3377,125.7
8.1,-0.0088,0.2051,0.0988,0.7152,0.0201,0.0282,368.1,-0.0571,0.0012,0.7927,0.0332,2.2934,8.046,0.338,125.8
8.14,-0.0047,0.2016,0.092,0.7705,0.0203,0.0629,368.2,-0.0592,0.0014,0.7812,0.0277,2.3248,8.052,0.3381,125.9
8.18,-0.0033,0.197,0.0852,0.8172,0.0229,0.0937,368,-0.0587,0.0036,0.7741,0.023,2.3562,8.053,0.3379,125.7
8.22,-0.0015,0.1918,0.0755,0.8631,0.0252,0.1364,367.6,-0.0572,0.0061,0.7611,0.0176,2.3719,8.053,0.3375,125.5
8.26,-0.0005,0.1857,0.0716,0.8868,0.0287,0.1874,367.6,-0.0571,0.0073,0.7479,0.0141,2.3946,8.055,0.3374,125.4
8.3,0.0025,0.1791,0.062,0.9165,0.0278,0.1803,367.5,-0.0571,0.0109,0.7344,0.0123,2.4173,8.059,0.3374,125.3
8.34,0.0035,0.1722,0.0581,0.9333,0.0358,0.0918,367.5,-0.0571,0.0112,0.721,0.0102,2.4574,8.059,0.3373,125.3
8.38,0.0041,0.1687,0.0517,0.9424,0.0352,0.0593,367.4,-0.0571,0.0127,0.7123,0.0073,2.4836,8.059,0.3372,125.2
8.42,0.0029,0.1626,0.045,0.9454,0.0331,0.0758,367.4,-0.0571,0.0157,0.7006,0.0068,2.5098,8.059,0.3372,125.2
8.46,0.0025,0.1573,0.0383,0.9478,0.0319,0.0801,367.2,-0.0562,0.0181,0.6931,0.0067,2.536,8.059,0.3371,125.1
8.5,0.0028,0.1526,0.0315,0.9358,0.034,0.0882,367.3,-0.0547,0.0181,0.6791,0.0067,2.5604,8.064,0.3372,125.2
8.54,0.0021,0.1492,0.0248,0.9171,0.0313,0.0617,367,-0.0545,0.0203,0.6699,0.0067,2.5866,8.065,0.3369,124.9
8.58,0.0014,0.1441,0.0181,0.9056,0.0318,0.1224,367,-0.0524,0.0213,0.6573,0.0067,2.6128,8.065,0.3369,125
8.62,-0.0003,0.1418,0.0138,0.8925,0.029,0.049,367.3,-0.052,0.0223,0.6547,0.0067,2.6389,8.065,0.3371,125.1
8.66,-0.0011,0.1374,0.008,0.8736,0.0252,0.1528,367.2,-0.051,0.0238,0.6426,0.0067,2.6651,8.065,0.3371,125.1
8.7,-0.0024,0.1329,-0.0014,0.8444,0,0.0605,367,-0.0495,0.024,0.6402,0.0067,2.6896,8.065,0.3368,124.9
8.74,-0.0044,0.1264,-0.0055,0.8198,0.0341,0.1754,367.2,-0.0463,0.0249,0.6348,0.0095,2.7157,8.068,0.3371,125
8.78,-0.0059,0.1187,-0.0095,0.7978,0.0346,0.2969,367.5,-0.0413,0.0251,0.6262,0.01,2.7419,8.071,0.3374,125.3
8.82,-0.008,0.1051,-0.0152,0.7583,0.038,0.3845,367.6,-0.0352,0.0277,0.6306,0.0101,2.7681,8.072,0.3375,125.4
8.86,-0.0101,0.0872,-0.0217,0.7151,0.0375,0.5465,367.6,-0.0284,0.0263,0.6391,0.0113,2.803,8.072,0.3375,125.4
8.9,-0.0134,0.0673,-0.023,0.6539,0.0333,0.622,367.3,-0.0252,0.0262,0.6451,0.0133,2.8274,8.072,0.3372,125.2
8.94,-0.0179,0.0508,-0.0254,0.589,0.0279,0.548,367.3,-0.0214,0.0263,0.6589,0.0134,2.8501,8.072,0.3373,125.2
8.98,-0.0223,0.0372,-0.0293,0.5167,0.023,0.488,367.4,-0.0199,0.0264,0.6733,0.0146,2.8746,8.072,0.3374,125.3
9.02,-0.0272,0.0258,-0.0296,0.4196,0.0214,0.3295,367.6,-0.0183,0.0263,0.688,0.0166,2.906,8.072,0.3375,125.4
9.06,-0.0312,0.0196,-0.0296,0.3454,0.0171,0.2089,367.8,-0.0182,0.0253,0.7021,0.0168,2.9304,8.072,0.3377,125.5
9.1,-0.0367,0.0183,-0.032,0.273,0.0104,0.089,368,-0.0203,0.0247,0.7217,0.0168,2.9583,8.072,0.3379,125.6
9.14,-0.0419,0.0235,-0.0359,0.1957,0.011,-0.1073,368.5,-0.0228,0.0238,0.7357,0.0195,2.988,8.077,0.3384,126
9.18,-0.0452,0.0342,-0.0362,0.1322,0.0082,-0.2496,368.5,-0.0273,0.0216,0.7491,0.0201,3.0194,8.078,0.3384,126
9.22,-0.0479,0.0519,-0.0362,0.0791,0.0016,-0.4407,368.8,-0.0339,0.0208,0.7625,0.0189,3.0543,8.078,0.3386,126.1
9.26,-0.0489,0.0719,-0.0386,0.0452,-0.0041,-0.5379,369.1,-0.0371,0.0186,0.7809,0.017,3.084,8.078,0.3389,126.4
9.3,-0.05,0.0971,-0.0425,0.0404,-0.0062,-0.5822,369.4,-0.0409,0.0161,0.796,0.0156,3.1172,8.078,0.3392,126.6
9.34,-0.049,0.1209,-0.0505,0.0564,-0.0014,-0.6082,369.6,-0.0445,0.0126,0.8048,0.0136,-3.1364,8.078,0.3394,126.7
9.38,-0.0466,0.1433,-0.0579,0.0669,-0.0044,-0.6735,369.3,-0.0475,0.011,0.8212,0.0109,-3.1049,8.071,0.3391,126.6
9.42,-0.0458,0.1624,-0.0622,0.1024,-0.0041,-0.5201,369,-0.0501,0.0084,0.8364,0.0062,-3.0735,8.064,0.3388,126.4
9.46,-0.0428,0.1824,-0.0625,0.1584,-0.0008,-0.507,369,-0.0527,0.0057,0.8498,0.0024,-3.0369,8.06,0.3388,126.4
9.5,-0.0399,0.195,-0.0626,0.2181,-0.0038,-0.3412,369.1,-0.0544,0.004,0.8585,-0.0025,-3.0037,8.057,0.3389,126.4
9.54,-0.0362,0.2058,-0.0703,0.2781,0.0009,-0.2576,368.6,-0.0545,0.0006,0.8753,-0.0072,-2.9688,8.053,0.3384,126.1
9.58,-0.0312,0.2128,-0.0807,0.3452,0.0064,-0.1567,368.7,-0.0545,-0.0019,0.8863,-0.0138,-2.9304,8.053,0.3384,126.1
9.62,-0.0273,0.214,-0.0876,0.417,0.0119,-0.0666,368.9,-0.0545,-0.0031,0.899,-0.0205,-2.8938,8.053,0.3386,126.3
9.66,-0.0221,0.2133,-0.0965,0.4858,0.0142,-0.0412,369,-0.0545,-0.0052,0.9015,-0.0272,-2.8623,8.051,0.3387,126.3
9.7,-0.018,0.2082,-0.104,0.5444,0.0118,0.045,368.9,-0.0545,-0.0055,0.9069,-0.0339,-2.8257,8.047,0.3386,126.3
9.74,-0.0153,0.2021,-0.1137,0.6068,0.0154,0.1193,369.1,-0.0545,-0.0067,0.9156,-0.0406,-2.7873,8.047,0.3388,126.4
9.78,-0.0135,0.197,-0.1229,0.6541,0.0204,0.1196,369.9,-0.0545,-0.0062,0.9111,-0.0473,-2.7506,8.047,0.3396,127
9.82,-0.0099,0.1892,-0.1303,0.6978,0.0224,0.1998,370.6,-0.0545,-0.0065,0.9025,-0.0541,-2.7122,8.047,0.3403,127.5
9.86,-0.0084,0.181,-0.137,0.7336,0.0264,0.2567,371.2,-0.0545,-0.0057,0.8966,-0.0608,-2.6756,8.047,0.3408,127.9
9.9,-0.0067,0.173,-0.1466,0.7564,0.0298,0.2347,371.4,-0.0545,-0.0056,0.888,-0.0675,-2.6424,8.044,0.341,128.1
9.94,-0.0056,0.1648,-0.1534,0.7861,0.0284,0.2449,371.7,-0.0545,-0.0026,0.8755,-0.0742,-2.6058,8.041,0.3414,128.4
9.98,-0.006,0.1578,-0.16,0.8029,0.0278,0.2084,372.2,-0.0545,-0.0017,0.8618,-0.0797,-2.5691,8.04,0.3417,128.6
10.02,-0.0057,0.1508,-0.1666,0.8042,0.0277,0.2203,372.5,-0.0545,-0.0004,0.8547,-0.085,-2.5325,8.04,0.3421,128.9
10.06,-0.0054,0.1445,-0.1706,0.8221,0.0332,0.2094,373.1,-0.0545,0.0022,0.8418,-0.0898,-2.5011,8.04,0.3426,129.3
10.1,-0.0057,0.1383,-0.1765,0.8258,0.0317,0.2213,373.7,-0.0533,0.0031,0.8283,-0.0947,-2.4679,8.04,0.3431,129.7
10.14,-0.0043,0.1356,-0.1827,0.8261,0.0314,0.2059,374,-0.0523,0.0055,0.8198,-0.0981,-2.4312,8.04,0.3434,129.9
10.18,-0.0052,0.132,-0.1892,0.8261,0.0327,0.1419,374.3,-0.052,0.007,0.8142,-0.0987,-2.3981,8.038,0.3437,130.2
10.22,-0.0051,0.126,-0.1955,0.8261,0.0281,0.2271,374.6,-0.0519,0.0084,0.8062,-0.1015,-2.3649,8.035,0.344,130.4
10.26,-0.0063,0.1213,-0.2018,0.8183,0.032,0.2454,375.1,-0.0519,0.0108,0.7946,-0.102,-2.3387,8.034,0.3445,130.8
10.3,-0.0061,0.1164,-0.2082,0.8055,0.0276,0.2353,375.2,-0.051,0.0118,0.7924,-0.1021,-2.3126,8.029,0.3445,130.8
10.34,-0.0063,0.1115,-0.2145,0.8044,0.0303,0.1745,375.4,-0.0485,0.0134,0.7812,-0.1021,-2.2864,8.028,0.3447,131
10.38,-0.0066,0.105,-0.2208,0.7966,0.0296,0.2255,375.4,-0.046,0.0144,0.7789,-0.1033,-2.2567,8.028,0.3448,131
10.42,-0.008,0.0942,-0.2272,0.7837,0.0267,0.282,375.2,-0.0422,0.0161,0.7788,-0.1052,-2.2235,8.023,0.3445,130.9
10.46,-0.009,0.0828,-0.2307,0.7572,0.0343,0.3173,375.7,-0.0385,0.0171,0.7788,-0.1054,-2.1974,8.022,0.345,131.2
10.5,-0.0117,0.067,-0.2346,0.7328,0.0309,0.4615,376.4,-0.0344,0.0187,0.7788,-0.1054,-2.166,8.022,0.3457,131.7
10.54,-0.0136,0.0526,-0.24,0.6753,0.0311,0.3789,376.8,-0.0308,0.0191,0.7788,-0.1054,-2.1328,8.019,0.346,132
10.58,-0.0167,0.0376,-0.2463,0.6285,0.028,0.3772,377.1,-0.0278,0.0191,0.7896,-0.1054,-2.1066,8.016,0.3463,132.3
10.62,-0.0212,0.0236,-0.2475,0.577,0.0294,0.3403,377.6,-0.024,0.0209,0.7919,-0.1054,-2.0717,8.013,0.3468,132.6
10.66,-0.0252,0.009,-0.2527,0.5035,0.0246,0.3306,377.7,-0.0213,0.0208,0.7969,-0.1042,-2.0455,8.01,0.3469,132.8
10.7,-0.0289,0.0012,-0.256,0.4349,0.0178,0.2065,378.3,-0.0217,0.0211,0.8048,-0.1023,-2.0106,8.007,0.3475,133.2
10.74,-0.0325,-0.0029,-0.2599,0.3722,0.0104,0.0757,378.5,-0.0232,0.0225,0.8055,-0.1021,-1.9809,8.003,0.3477,133.4
10.78,-0.0354,-0.0032,-0.2625,0.312,0.0034,-0.0184,378.8,-0.0255,0.0213,0.8104,-0.1009,-1.9495,7.998,0.3479,133.6
10.82,-0.0385,0.0033,-0.2639,0.2591,-0.0009,-0.2519,379.6,-0.029,0.022,0.8182,-0.099,-1.9146,7.997,0.3487,134.2
10.86,-0.0419,0.0161,-0.2634,0.2252,-0.0119,-0.418,379.8,-0.034,0.0217,0.8236,-0.0988,-1.8797,7.992,0.3489,134.4
10.9,-0.0423,0.0329,-0.2656,0.2041,-0.0132,-0.5213,379.8,-0.0371,0.0208,0.8316,-0.0961,-1.8483,7.986,0.3489,134.4
10.94,-0.0426,0.0518,-0.2665,0.1932,-0.0067,-0.558,380.5,-0.0409,0.0203,0.8371,-0.0955,-1.8134,7.984,0.3495,134.9
10.98,-0.0412,0.0682,-0.2688,0.2046,-0.0107,-0.496,381,-0.0445,0.0185,0.8451,-0.0955,-1.7767,7.979,0.35,135.3
11.02,-0.0388,0.0896,-0.2726,0.2331,-0.0056,-0.5728,381.5,-0.0475,0.0182,0.8568,-0.0955,-1.7406,7.978,0.3504,135.6
11.06,-0.0359,0.107,-0.278,0.2815,-0.0106,-0.4681,381.7,-0.0513,0.0161,0.8638,-0.0955,-1.6996,7.973,0.3506,135.8
11.1,-0.0321,0.1247,-0.2843,0.3455,-0.0072,-0.4447,381.8,-0.054,0.0157,0.872,-0.0955,-1.6595,7.967,0.3507,135.9
11.14,-0.0269,0.1404,-0.2855,0.417,-0.0037,-0.3323,382.3,-0.0566,0.0153,0.8777,-0.0982,-1.6223,7.963,0.3512,136.3
11.18,-0.0239,0.1541,-0.2908,0.4935,-0.0041,-0.2784,382.7,-0.0592,0.014,0.8865,-0.0988,-1.5813,7.96,0.3516,136.6
11.22,-0.0191,0.1643,-0.2941,0.5805,-0.0003,-0.2231,382.9,-0.0597,0.0141,0.8872,-0.1015,-1.5411,7.954,0.3517,136.8
11.26,-0.0157,0.1658,-0.2979,0.6775,0.0028,0.0127,383.7,-0.0597,0.0128,0.8872,-0.1032,-1.5041,7.953,0.3525,137.3
11.3,-0.0103,0.1666,-0.3005,0.7652,0.0049,0.1328,384.1,-0.0597,0.0145,0.8872,-0.1064,-1.4683,7.948,0.3528,137.6
11.34,-0.0056,0.1625,-0.3044,0.8445,0.0101,0.2559,384,-0.0597,0.0159,0.8821,-0.1085,-1.4329,7.942,0.3527,137.6
11.38,-0.0019,0.1576,-0.3068,0.9186,0.0152,0.2059,384.6,-0.0597,0.0167,0.8734,-0.1114,-1.3994,7.939,0.3533,138
11.42,0.0023,0.1515,-0.3107,1.004,0.0208,0.2496,384.9,-0.0597,0.0179,0.857,-0.1131,-1.3664,7.935,0.3535,138.2
11.46,0.0061,0.1443,-0.3133,1.071,0.0269,0.2775,385.5,-0.0597,0.0182,0.8419,-0.1151,-1.3301,7.932,0.3541,138.7
11.5,0.0079,0.138,-0.317,1.126,0.034,0.2498,386.1,-0.0597,0.0213,0.8222,-0.1152,-1.2977,7.929,0.3546,139.1
11.54,0.0103,0.1287,-0.3173,1.186,0.0271,0.2627,386.3,-0.0597,0.0229,0.8034,-0.1126,-1.2626,7.923,0.3549,139.3
11.58,0.0124,0.1227,-0.3225,1.224,0.0399,0.1162,386.7,-0.0597,0.0252,0.7772,-0.112,-1.2317,7.917,0.3553,139.7
11.62,0.0144,0.1138,-0.3236,1.263,0.0351,0.2414,387.6,-0.0597,0.0261,0.7615,-0.1093,-1.1997,7.916,0.356,140.3
11.66,0.0151,0.1067,-0.3238,1.287,0.0359,0.2423,387.6,-0.0597,0.0285,0.7369,-0.1049,-1.1647,7.911,0.3561,140.4
11.7,0.0158,0.1001,-0.326,1.299,0.0378,0.2306,388.1,-0.0597,0.0289,0.7212,-0.0996,-1.138,7.907,0.3566,140.8
11.74,0.0167,0.095,-0.3297,1.319,0.0366,0.1559,388.8,-0.0597,0.0302,0.6962,-0.095,-1.1034,7.904,0.3571,141.2
11.78,0.0171,0.0892,-0.33,1.332,0.0344,0.132,388.9,-0.0597,0.0326,0.6795,-0.0912,-1.0767,7.898,0.3573,141.4
11.82,0.0177,0.086,-0.33,1.35,0.033,0.0695,389.5,-0.0597,0.0326,0.6646,-0.0838,-1.0498,7.895,0.3578,141.8
11.86,0.018,0.0831,-0.33,1.354,0.0404,0.0217,389.9,-0.0597,0.0334,0.6435,-0.0796,-1.0168,7.891,0.3581,142.1
11.9,0.0175,0.0774,-0.33,1.354,0.034,0.0303,390.3,-0.0597,0.0352,0.6283,-0.0734,-0.9842,7.889,0.3585,142.4
11.94,0.0176,0.0737,-0.33,1.354,0.0292,0.0666,390.7,-0.0576,0.0339,0.6138,-0.0668,-0.9587,7.883,0.3589,142.8
11.98,0.0171,0.0704,-0.33,1.354,0.0316,0.0502,391.4,-0.0572,0.0356,0.606,-0.0601,-0.9338,7.879,0.3595,143.3
12.02,0.0168,0.0658,-0.33,1.347,0.0222,0.1002,391.6,-0.0562,0.0354,0.5918,-0.0561,-0.9088,7.874,0.3597,143.4
12.06,0.0166,0.0614,-0.33,1.334,0.0209,0.0544,392.4,-0.0547,0.035,0.5826,-0.05,-0.8838,7.87,0.3605,144.1
12.1,0.0163,0.0552,-0.33,1.333,0.0166,0.1105,392.9,-0.0524,0.0347,0.57,-0.0433,-0.8589,7.866,0.3609,144.5
12.14,0.0151,0.05,-0.33,1.326,0.0221,0.1057,393.5,-0.052,0.0356,0.5674,-0.0393,-0.8339,7.864,0.3615,144.9
12.18,0.0152,0.0429,-0.33,1.314,0.023,0.2112,394,-0.0498,0.0346,0.5672,-0.0344,-0.8135,7.86,0.362,145.3
12.22,0.0142,0.0328,-0.33,1.296,0.0236,0.2456,394.5,-0.0463,0.0338,0.5554,-0.0297,-0.7959,7.858,0.3625,145.8
12.26,0.0123,0.0226,-0.33,1.275,0.0227,0.311,395.1,-0.0434,0.0352,0.5529,-0.0259,-0.7761,7.854,0.363,146.2
12.3,0.0111,0.0104,-0.33,1.247,0.016,0.4004,395.4,-0.0408,0.0327,0.558,-0.0225,-0.7585,7.849,0.3633,146.5
12.34,0.0091,-0.0025,-0.33,1.216,0.0195,0.4533,395.7,-0.037,0.0333,0.5665,-0.0191,-0.7444,7.843,0.3636,146.8
12.38,0.0062,-0.0164,-0.33,1.182,0.012,0.4803,396.3,-0.0334,0.0295,0.5723,-0.0158,-0.7215,7.841,0.3642,147.2
12.42,0.002,-0.0297,-0.33,1.119,0.0128,0.4705,396.9,-0.0304,0.0291,0.581,-0.0124,-0.6967,7.836,0.3646,147.6
12.46,-0.0013,-0.043,-0.3323,1.054,0.0138,0.3817,397.3,-0.0287,0.0272,0.5936,-0.0103,-0.6816,7.833,0.365,147.9
12.5,-0.0037,-0.0504,-0.336,0.9732,0.0143,0.2574,397.5,-0.0286,0.0259,0.6081,-0.0089,-0.6578,7.829,0.3652,148.1
12.54,-0.0073,-0.0559,-0.3363,0.9124,0.0059,0.1812,397.6,-0.0286,0.0241,0.6226,-0.0069,-0.6322,7.824,0.3652,148.2
12.58,-0.0104,-0.0567,-0.3386,0.8497,0.0035,0.0595,398.1,-0.0286,0.0242,0.637,-0.0067,-0.6063,7.821,0.3657,148.6
12.62,-0.0139,-0.0556,-0.3424,0.7847,0.0041,0.0213,398.7,-0.0295,0.0217,0.6515,-0.0067,-0.5805,7.815,0.3663,149.1
12.66,-0.0173,-0.0524,-0.3426,0.7195,-0.0039,0.0433,399,-0.032,0.0202,0.6662,-0.0095,-0.5547,7.811,0.3666,149.3
12.7,-0.02,-0.0424,-0.3451,0.672,-0.0079,0.2046,399.4,-0.0345,0.0173,0.674,-0.01,-0.5287,7.808,0.367,149.7
12.74,-0.0223,-0.0303,-0.3487,0.6282,-0.0113,-0.3192,399.8,-0.0371,0.017,0.6828,-0.0128,-0.5028,7.799,0.3673,150
12.78,-0.0214,-0.0145,-0.3491,0.6103,-0.0111,-0.4735,400.2,-0.0409,0.0138,0.6953,-0.0146,-0.477,7.793,0.3676,150.3
12.82,-0.0213,0.0022,-0.3491,0.6266,-0.0158,-0.4857,401.2,-0.0445,0.0126,0.698,-0.0193,-0.4512,7.79,0.3684,151
12.86,-0.0198,0.0187,-0.3491,0.6457,-0.0098,-0.555,401.6,-0.0475,0.0133,0.7028,-0.0228,-0.4206,7.784,0.3689,151.4
12.9,-0.0184,0.0349,-0.3491,0.6794,-0.0076,-0.4417,402.1,-0.0502,0.012,0.7109,-0.0274,-0.3873,7.78,0.3694,151.8
12.94,-0.017,0.0497,-0.3468,0.7277,-0.0108,-0.4262,403.2,-0.0527,0.0116,0.7006,-0.0312,-0.3608,7.774,0.3704,152.6
12.98,-0.0138,0.0677,-0.3431,0.8015,-0.0082,-0.4749,405.8,-0.0565,0.0118,0.6981,-0.0346,-0.3272,7.768,0.3729,154.8
13.02,-0.0105,0.0821,-0.3428,0.8674,-0.0049,-0.4112,405.4,-0.058,0.0121,0.6981,-0.0379,-0.3023,7.762,0.3724,154.4
13.06,-0.0065,0.0949,-0.3375,0.9405,-0.0063,-0.3822,404.6,-0.0605,0.013,0.6863,-0.0413,-0.2751,7.759,0.3717,153.8
13.1,-0.0024,0.1054,-0.3342,1.032,0.0007,-0.3032,404.6,-0.0622,0.0135,0.672,-0.0446,-0.2456,7.755,0.3717,153.8
13.14,0.001,0.1123,-0.3304,1.128,0.0097,-0.2066,405,-0.0623,0.015,0.6522,-0.0468,-0.222,7.75,0.372,154.1
13.18,0.0055,0.1108,-0.3248,1.213,0.0034,-0.045,405.3,-0.0623,0.0168,0.6238,-0.047,-0.1897,7.743,0.3722,154.4
13.22,0.0089,0.1104,-0.3215,1.296,0.0104,-0.0193,405.4,-0.0623,0.0177,0.5948,-0.047,-0.165,7.737,0.3724,154.5
13.26,0.0129,0.1064,-0.3176,1.379,0.0131,0.0183,406,-0.0623,0.0197,0.5606,-0.047,-0.1419,7.734,0.373,155.1
13.3,0.0182,0.1028,-0.3122,1.455,0.0133,0.0973,406.2,-0.0623,0.0193,0.511,-0.0458,-0.119,7.728,0.3732,155.2
13.34,0.0202,0.1006,-0.3087,1.526,0.0176,0.056,406.7,-0.0623,0.0214,0.4616,-0.0426,-0.0961,7.724,0.3735,155.6
13.38,0.0232,0.0966,-0.3049,1.591,0.0227,0.0883,407.4,-0.0623,0.024,0.4161,-0.0377,-0.0732,7.719,0.3742,156.1
13.42,0.0241,0.0863,-0.2995,1.639,0.0188,0.2073,408.6,-0.0623,0.0258,0.3723,-0.033,-0.0597,7.715,0.3753,157.1
13.46,0.0238,0.0817,-0.2962,1.655,0.0206,0.1481,409,-0.0623,0.0267,0.3346,-0.0292,-0.0428,7.712,0.3757,157.4
13.5,0.022,0.0747,-0.2923,1.664,0.017,0.2684,409.3,-0.0623,0.029,0.2944,-0.0231,-0.0309,7.706,0.376,157.7
13.54,0.0239,0.0691,-0.2897,1.649,0.0162,0.2323,410,-0.0623,0.0284,0.2527,-0.0176,-0.0194,7.703,0.3767,158.3
13.58,0.0246,0.0668,-0.2859,1.646,0.0183,0.181,410.6,-0.0623,0.0298,0.2222,-0.0129,-0.008,7.699,0.3771,158.7
13.62,0.0258,0.0667,-0.2834,1.67,0.018,0.1372,411,-0.0623,0.0318,0.1941,-0.0076,0.0034,7.697,0.377,159.1
13.66,0.0248,0.0655,-0.2796,1.677,0.0281,0.1345,410.5,-0.0623,0.0308,0.1661,-0.0028,0.0055,7.688,0.3772,158.8
13.7,0.0261,0.061,-0.2793,1.687,0.0261,0.1365,410.5,-0.0623,0.0313,0.1496,0.0037,0.0114,7.682,0.3771,158.8
13.74,0.0255,0.0607,-0.274,1.704,0.0309,0.1081,410.9,-0.0623,0.0323,0.124,0.0104,0.0126,7.681,0.3774,159
13.78,0.0251,0.0603,-0.273,1.708,0.0294,0.0838,411.3,-0.0623,0.0296,0.1013,0.0144,0.0231,7.675,0.3777,159.4
13.82,0.0253,0.0588,-0.2677,1.708,0.0274,0.0533,411.4,-0.0623,0.03,0.0866,0.0205,0.0252,7.669,0.3778,159.5
13.86,0.026,0.0587,-0.2667,1.716,0.0294,0.0733,412.3,-0.0623,0.0282,0.0726,0.026,0.0254,7.668,0.3787,160.2
13.9,0.0261,0.0602,-0.2665,1.721,0.0316,0.0472,412.6,-0.0644,0.0277,0.065,0.0307,0.0254,7.663,0.3789,160.5
13.94,0.025,0.0588,-0.2665,1.726,0.0349,-0.0065,412.7,-0.0627,0.0249,0.0566,0.0361,0.0358,7.66,0.379,160.6
13.98,0.0253,0.0584,-0.2665,1.719,0.038,0.0482,413.1,-0.0623,0.0241,0.0445,0.0396,0.0379,7.656,0.3795,161
14.02,0.0248,0.0575,-0.2642,1.728,0.0283,0.007,413.2,-0.0623,0.0223,0.0371,0.043,0.0381,7.65,0.3796,161.1
14.06,0.0253,0.0586,-0.2658,1.729,0.0257,0.01,413.7,-0.0623,0.0215,0.0287,0.0448,0.0381,7.644,0.38,161.5
14.1,0.0247,0.0576,-0.2665,1.729,0.0238,-0.0076,414.5,-0.0644,0.0184,0.0166,0.0468,0.0381,7.643,0.3808,162.2
14.14,0.0257,0.0594,-0.2642,1.737,0.0189,-0.0779,414.8,-0.0637,0.0172,0.0142,0.0497,0.0381,7.64,0.3809,162.3
14.18,0.025,0.0614,-0.2606,1.749,0.011,-0.0592,414.7,-0.0648,0.014,0.0026,0.0503,0.0381,7.631,0.3809,162.3
14.22,0.0249,0.0644,-0.2602,1.75,0.0099,-0.0861,415.4,-0.0649,0.012,0.0002,0.0531,0.0381,7.628,0.3815,162.9
14.26,0.025,0.0676,-0.255,1.767,0.005,-0.1001,415.4,-0.0649,0.0101,0,0.0537,0.0381,7.624,0.3815,162.9
14.3,0.0256,0.0708,-0.2539,1.771,0.0068,-0.0993,415.5,-0.0649,0.0089,0,0.0537,0.0381,7.619,0.3816,163
14.34,0.0253,0.0713,-0.2487,1.771,0.014,-0.0534,416.1,-0.0649,0.0053,-0.005,0.051,0.0381,7.617,0.3821,163.5
14.38,0.0272,0.074,-0.2477,1.778,0.0106,-0.0984,416.5,-0.0649,0.0042,-0.0132,0.0504,0.0381,7.612,0.3825,163.8
14.42,0.0262,0.076,-0.2424,1.808,0.0122,-0.0511,416.9,-0.0649,0.0018,-0.0139,0.0476,0.0381,7.609,0.3828,164.1
14.46,0.0262,0.0761,-0.2412,1.812,0.0265,-0.0581,417.2,-0.0649,0.0017,-0.014,0.0458,0.0381,7.605,0.3831,164.3
14.5,0.0278,0.0721,-0.2389,1.822,0.0196,0.1868,417.1,-0.0649,0.0001,-0.014,0.0411,0.0381,7.6,0.383,164.3
14.54,0.0297,0.0732,-0.2351,1.838,0.0186,0.1382,417.4,-0.0649,-0.002,-0.014,0.0364,0.0277,7.598,0.3832,164.5
14.58,0.0294,0.0745,-0.2327,1.86,0.0353,0.0217,418.1,-0.0649,-0.0043,-0.014,0.0326,0.0256,7.593,0.3839,165.2
14.62,0.0314,0.0742,-0.2288,1.891,0.0394,0.0516,418.2,-0.0649,-0.005,-0.014,0.0265,0.0254,7.587,0.384,165.3
14.66,0.0321,0.0731,-0.2262,1.92,0.0464,0.1245,418.5,-0.0658,-0.0072,-0.014,0.021,0.0254,7.586,0.3843,165.5
14.7,0.0313,0.0718,-0.2225,1.936,0.0526,0.0707,418.2,-0.0674,-0.007,-0.014,0.0163,0.0254,7.58,0.3841,165.3
14.74,0.0315,0.0711,-0.2199,1.937,0.0489,0.1017,418.6,-0.0675,-0.0075,-0.014,0.0125,0.0254,7.579,0.3844,165.6
14.78,0.0326,0.0699,-0.2161,1.945,0.0431,0.1027,419.6,-0.0675,-0.0086,-0.019,0.0063,0.0254,7.574,0.3853,166.5
14.82,0.0326,0.0687,-0.2159,1.974,0.045,0.1315,419.6,-0.0675,-0.0084,-0.0272,0.0009,0.0254,7.568,0.3853,166.5
14.86,0.0333,0.0671,-0.2107,1.971,0.0461,0.0837,419.6,-0.0675,-0.0085,-0.0279,-0.0039,0.0254,7.565,0.3853,166.6
14.9,0.0321,0.067,-0.2096,1.959,0.0429,-0.015,419.7,-0.0675,-0.0083,-0.0279,-0.0077,0.0254,7.561,0.3854,166.6
14.94,0.0317,0.0681,-0.2072,1.975,0.033,0.0075,419.6,-0.0675,-0.006,-0.0279,-0.0126,0.0254,7.558,0.3853,166.6
14.98,0.0309,0.0679,-0.2035,1.962,0.0315,-0.0305,419.8,-0.0675,-0.0063,-0.0279,-0.0161,0.0254,7.554,0.3855,166.8
15.02,0.0309,0.0682,-0.2009,1.949,0.0269,-0.1116,420.4,-0.0675,-0.0039,-0.0279,-0.0195,0.0254,7.549,0.3859,167.2
15.06,0.0309,0.0682,-0.197,1.958,0.0213,-0.0286,420.5,-0.0675,-0.0033,-0.0279,-0.0213,0.015,7.548,0.3861,167.3
15.1,0.0299,0.0668,-0.1944,1.951,0.023,-0.0157,420.9,-0.0675,-0.0042,-0.0279,-0.0233,0.0129,7.545,0.3865,167.7
15.14,0.0316,0.0681,-0.1908,1.939,0.0198,-0.0718,420.9,-0.0654,-0.0023,-0.0279,-0.0262,0.0127,7.542,0.3865,167.7
15.18,0.031,0.0668,-0.1881,1.938,0.0181,-0.009,421.2,-0.0659,0.001,-0.0229,-0.0268,0.0127,7.539,0.3867,167.9
15.22,0.0299,0.0678,-0.1843,1.938,0.0152,0.0007,421.5,-0.0653,0.0022,-0.0147,-0.028,0.0127,7.535,0.3869,168.1
15.26,0.0301,0.0671,-0.1819,1.938,0.013,-0.0119,421.3,-0.0649,0.0034,-0.014,-0.03,0.0127,7.53,0.3868,168.1
15.3,0.0304,0.0681,-0.178,1.928,0.0202,-0.0955,421.3,-0.0649,0.004,-0.014,-0.0302,0.0127,7.524,0.3867,168
15.34,0.0299,0.0705,-0.1777,1.937,0.03,-0.0881,421.4,-0.0649,0.0051,-0.014,-0.0302,0.0127,7.52,0.3868,168.4
15.38,0.0302,0.0691,-0.1725,1.937,0.0338,-0.0419,421.5,-0.0649,0.0079,-0.014,-0.0302,0.0127,7.516,0.3869,168.2
15.42,0.0308,0.0668,-0.1715,1.937,0.0362,0.0322,422,-0.0649,0.0106,-0.0026,-0.0302,0.0127,7.514,0.3874,168.6
15.46,0.029,0.0655,-0.1686,1.93,0.0407,0.0806,422.2,-0.0649,0.0122,-0.0002,-0.0291,0.0127,7.51,0.3875,168.8
15.5,0.0269,0.0651,-0.168,1.918,0.037,0.0589,422,-0.0649,0.0149,0,-0.027,0.0127,7.505,0.3874,168.7
15.54,0.0272,0.0647,-0.1656,1.9,0.0301,0.0759,422.3,-0.0649,0.0146,0,-0.0241,0.0127,7.504,0.3876,168.9
15.58,0.0287,0.0676,-0.1617,1.896,0.036,-0.0079,422.2,-0.0649,0.015,0,-0.0208,0.0127,7.498,0.3875,168.9
15.62,0.0292,0.0693,-0.1614,1.93,0.0305,0.0634,422.4,-0.0649,0.0175,0,-0.0174,0.0127,7.497,0.3877,169.1
15.66,0.0297,0.0675,-0.156,1.954,0.0339,0.1984,422.4,-0.0649,0.0165,0,-0.0141,0.0127,7.492,0.3877,169.1
15.7,0.0306,0.0656,-0.1549,1.958,0.0372,0.116,422.7,-0.0649,0.0202,0,-0.0123,0.0127,7.491,0.388,169.4
15.74,0.0298,0.064,-0.1494,1.958,0.0337,0.1211,423.1,-0.0649,0.0183,0.0114,-0.0075,0.0127,7.489,0.3884,169.7
15.78,0.0295,0.062,-0.1483,1.941,0.027,0.1119,423.4,-0.0649,0.0179,0.0138,-0.004,0.0127,7.485,0.3887,170
15.82,0.0291,0.0604,-0.1458,1.938,0.0192,0.1213,423.6,-0.0649,0.0211,0.0139,-0.0007,0.0127,7.486,0.3889,170.1
15.86,0.0282,0.0603,-0.1419,1.93,0.0169,0.1186,423.6,-0.0649,0.018,0.014,0.0039,0.0127,7.482,0.3889,170.2
15.9,0.0296,0.0617,-0.1416,1.925,0.0136,0.0277,423.1,-0.0649,0.0181,0.019,0.0077,0.0127,7.476,0.3884,169.8
15.94,0.028,0.0645,-0.1362,1.944,0.019,0.0598,422.8,-0.0649,0.0157,0.0272,0.0111,0.0127,7.472,0.3881,169.6
15.98,0.0294,0.0632,-0.1351,1.95,0.0192,0.0326,423.4,-0.064,0.0164,0.0279,0.0144,0.0127,7.472,0.3886,170
16.02,0.0276,0.0597,-0.1327,1.938,0.0169,0.0214,423.6,-0.0636,0.0147,0.0279,0.0166,0.0231,7.467,0.3888,170.2
16.06,0.027,0.0588,-0.1288,1.93,0.0217,0.0047,424,-0.0634,0.0144,0.0279,0.018,0.0252,7.466,0.3892,170.5
16.1,0.0266,0.0576,-0.1285,1.918,0.0176,0.0546,424.1,-0.0639,0.0136,0.0279,0.02,0.0254,7.466,0.3893,170.6
16.14,0.0259,0.0572,-0.123,1.9,0.0205,0.026,424.2,-0.0624,0.0139,0.0215,0.0201,0.0254,7.463,0.3894,170.7
16.18,0.0264,0.0571,-0.1219,1.887,0.0262,-0.0261,424.2,-0.0623,0.0123,0.016,0.0213,0.0254,7.46,0.3894,170.8
16.22,0.0248,0.056,-0.1219,1.878,0.0238,0.0074,424.3,-0.0623,0.014,0.0141,0.0233,0.0254,7.459,0.3894,170.8
16.26,0.0256,0.057,-0.1165,1.866,0.0253,-0.0485,424.2,-0.0623,0.01,0.014,0.0235,0.0254,7.454,0.3892,170.7
16.3,0.0263,0.0553,-0.1153,1.857,0.0308,-0.0393,424.6,-0.0623,0.0093,0.014,0.0235,0.0254,7.453,0.3896,171
16.34,0.0253,0.0529,-0.1129,1.864,0.0301,-0.0211,425,-0.0623,0.0099,0.014,0.0235,0.0254,7.453,0.39,171.3
16.38,0.0255,0.0524,-0.109,1.855,0.0322,-0.0023,424.9,-0.0623,0.0083,0.014,0.0235,0.0254,7.448,0.3899,171.3
16.42,0.0256,0.0527,-0.1087,1.854,0.0302,0.0052,425.3,-0.0623,0.0095,0.014,0.0235,0.0254,7.447,0.3903,171.6
16.46,0.0243,0.0535,-0.1063,1.847,0.0355,-0.0337,425.2,-0.0623,0.007,0.009,0.0235,0.0254,7.444,0.3902,171.6
16.5,0.0247,0.0524,-0.1024,1.844,0.0298,0.036,425,-0.0623,0.0068,0.0007,0.0235,0.0254,7.441,0.3901,171.5
16.54,0.0235,0.0512,-0.1021,1.834,0.0203,0.065,425.2,-0.0623,0.0059,0.0001,0.0235,0.0254,7.44,0.3902,171.6
16.58,0.0237,0.0523,-0.0967,1.833,0.0127,0.0554,425.6,-0.0614,0.0037,0,0.0223,0.0254,7.44,0.3906,171.9
16.62,0.0243,0.0524,-0.0956,1.833,0.0143,0.0083,425.6,-0.0598,0.0036,0,0.0203,0.0254,7.438,0.3905,171.9
16.66,0.0234,0.052,-0.0955,1.826,0.0054,0.1219,425.7,-0.0597,0.0019,0,0.019,0.0254,7.434,0.3906,172
16.7,0.0233,0.0527,-0.0901,1.823,0.0047,0.0893,425.8,-0.0597,0.0029,0,0.017,0.0254,7.434,0.3907,172.1
16.74,0.0219,0.0535,-0.089,1.813,0.0072,0.0405,425.6,-0.0597,-0.0003,0,0.0141,0.0254,7.432,0.3906,172
16.78,0.0214,0.0524,-0.0889,1.796,0.0027,0.1604,425.8,-0.0597,0.0027,0,0.0107,0.0254,7.428,0.3908,172.2
16.82,0.023,0.0538,-0.0835,1.785,0.0019,0.075,426,-0.0597,0.0014,0,0.0089,0.0254,7.428,0.3909,172.3
16.86,0.0214,0.0568,-0.0824,1.796,0.0032,-0.0437,426.1,-0.0597,0.0022,0,0.0057,0.0254,7.428,0.391,172.4
16.9,0.0235,0.0579,-0.077,1.794,0.0095,-0.0726,426.2,-0.0597,0.0003,0,0.0035,0.0254,7.428,0.391,172.4
16.94,0.0236,0.0583,-0.0758,1.801,0.0114,0.0315,425.7,-0.0597,0.0006,0,0.0006,0.0254,7.423,0.3906,172.1
16.98,0.0234,0.0567,-0.0734,1.809,0.0158,0.0398,425.7,-0.0597,0.0011,0,-0.0027,0.0254,7.422,0.3906,172
17.02,0.0239,0.0571,-0.0695,1.81,0.014,0.0129,425.8,-0.0597,0.0011,0,-0.0045,0.0254,7.421,0.3907,172.2
17.06,0.0234,0.0553,-0.0692,1.805,0.0247,0.0087,426.3,-0.0597,0.0003,0,-0.0065,0.0254,7.421,0.3911,172.5
17.1,0.0238,0.0558,-0.0638,1.81,0.0247,0.0659,426.3,-0.0597,0.0019,0,-0.0094,0.0254,7.416,0.3911,172.6
17.14,0.0219,0.0517,-0.0627,1.822,0.0287,0.0494,426.5,-0.0597,0.0023,0,-0.0112,0.0254,7.415,0.3913,172.7
17.18,0.0209,0.0508,-0.0626,1.796,0.0325,-0.0357,426.8,-0.0597,0.0041,-0.0067,-0.0132,0.0254,7.415,0.3916,173
17.22,0.0217,0.0505,-0.0563,1.775,0.0222,-0.0208,426.8,-0.0597,0.0039,-0.0132,-0.0134,0.0254,7.415,0.3916,173
17.26,0.0205,0.0493,-0.0615,1.779,0.0242,0.0124,426.5,-0.0597,0.0057,-0.0139,-0.0146,0.0254,7.41,0.3913,172.8
17.3,0.0196,0.0484,-0.0625,1.774,0.0241,-0.0536,426.8,-0.0597,0.007,-0.014,-0.0166,0.0254,7.409,0.3916,173
17.34,0.021,0.0477,-0.0602,1.764,0.0152,-0.0148,427.4,-0.0597,0.0083,-0.014,-0.0168,0.0254,7.409,0.3922,173.6
17.38,0.0211,0.0476,-0.0563,1.768,0.0109,-0.0133,427.3,-0.0597,0.0086,-0.014,-0.014,0.0254,7.404,0.392,173.4
17.42,0.0208,0.0468,-0.056,1.771,0.015,0.006,427.2,-0.0588,0.0101,-0.014,-0.0135,0.0254,7.403,0.392,173.4
17.46,0.0202,0.0472,-0.056,1.763,0.0135,-0.0335,427.1,-0.0582,0.01,-0.014,-0.0122,0.0254,7.403,0.3919,173.3
17.5,0.0199,0.0472,-0.056,1.751,0.0079,-0.0001,427.3,-0.0584,0.0101,-0.014,-0.0102,0.0254,7.403,0.3921,173.5
17.54,0.0202,0.0476,-0.056,1.76,0.0091,0.0207,427.6,-0.0587,0.0122,-0.014,-0.0101,0.0254,7.403,0.3923,173.7
17.58,0.0195,0.0465,-0.056,1.76,0.0038,0.0162,427.2,-0.0582,0.0142,-0.014,-0.0073,0.0254,7.397,0.392,173.5
17.62,0.0213,0.0457,-0.056,1.734,-0.0039,0.028,426.6,-0.0584,0.0136,-0.014,-0.0068,0.0254,7.396,0.3914,172.9
17.66,0.0179,0.0489,-0.0506,1.754,0.0035,0.0253,426.9,-0.0575,0.0141,-0.014,-0.004,0.0254,7.396,0.3917,173.2
17.7,0.0208,0.0451,-0.0495,1.772,0.0008,0.2159,427.2,-0.0571,0.0125,-0.014,-0.0007,0.0254,7.396,0.392,173.4
17.74,0.0175,0.0471,-0.0494,1.725,0.0022,0.0464,427,-0.0571,0.0158,-0.014,-0.0001,0.0254,7.396,0.3918,173.3
17.78,0.0203,0.0487,-0.047,1.736,0.004,0.0434,427.5,-0.0571,0.0143,-0.014,0.0027,0.0254,7.396,0.3922,173.7
17.82,0.0186,0.048,-0.0431,1.766,0.0067,0.0387,427.8,-0.058,0.0143,-0.014,0.0033,0.0254,7.396,0.3926,174
17.86,0.0179,0.0465,-0.0428,1.736,0.0027,0.0935,428,-0.0584,0.0129,-0.014,0.0061,0.0208,7.396,0.3927,174.1
17.9,0.0177,0.0512,-0.0374,1.72,0.0087,-0.0717,427.8,-0.0575,0.016,-0.014,0.0094,0.0134,7.394,0.3925,173.9
17.94,0.0179,0.0494,-0.0363,1.728,0.0146,0.0413,427.2,-0.0593,0.0128,-0.014,0.01,0.0127,7.39,0.392,173.5
17.98,0.0161,0.0492,-0.0362,1.722,0.0102,0.0695,427.5,-0.0597,0.014,-0.014,0.0101,0.0127,7.39,0.3922,173.7
18.02,0.0182,0.0518,-0.0308,1.692,0.0148,-0.0787,427.6,-0.0597,0.0118,-0.014,0.0128,0.0127,7.39,0.3922,173.7


==> case4.dat <==
0.025,0.0126,0.0349,0.014,0.0049,0.015,-0.0873,-0.0035,-0.0122,0.0014,0,0,0,0,0,0
0.05,0.0119,0.0349,0.014,0.0049,0.015,-0.0873,-0.0061,-0.014,0.0014,0,0,0,0,0,0
0.075,0.0113,0.0349,0.0157,0.0051,0.015,-0.0829,-0.0096,-0.0152,0.0024,0,0,0,0,0,0
0.1,0.011,0.0262,0.0157,0.0049,0.015,-0.0742,-0.014,-0.0161,0.0038,0,0,0,0,0,0
0.125,0.0108,0.0262,0.0157,0.0044,0.015,-0.0654,-0.0183,-0.017,0.0061,0,0,0,0,0,0
0.15,0.0108,0.0262,0.0157,0.004,0.015,-0.0436,-0.0244,-0.0178,0.0105,0,0,0,0,0,0
0.175,0.0108,0.0262,0.0175,0.0035,0.02,-0.0218,-0.0297,-0.0186,0.0148,0,0,0,0,0,0
0.2,0.011,0.0305,0.0175,0.0026,0.023,-0.022,-0.0358,-0.0192,0.0188,0,0,0,0,0,0
0.225,0.0113,0.0349,0.0175,0.0009,0.025,0.0611,-0.0428,-0.0197,0.0232,0,0,0,0,0,0
0.25,0.0122,0.0401,0.0175,0,0.03,0.1003,-0.0471,-0.0203,0.0271,0,0,0,0,0,0
0.275,0.0126,0.0436,0.0175,-0.0009,0.035,0.144,-0.0576,-0.0208,0.0304,0,0,0,0,0,0
0.3,0.0131,0.0524,0.0227,-0.0026,0.042,0.2094,-0.0646,-0.0213,0.0339,0,0,0,0,0,0
0.325,0.0136,0.0611,0.0244,-0.004,0.044,0.2619,-0.0724,-0.0217,0.0367,0,0,0,0,0,0
0.35,0.014,0.0663,0.0262,-0.0061,0.044,0.288,-0.0791,-0.0222,0.0391,0,0,0,0,0,0
0.375,0.0141,0.0733,0.0262,-0.0079,0.047,0.3229,-0.0846,-0.0225,0.0414,0,0,0,0,0,0
0.4,0.0145,0.0785,0.0279,-0.0099,0.054,0.3403,-0.089,-0.0229,0.0431,0,0,0,0,0,0
0.425,0.0154,0.096,0.0297,-0.0122,0.054,0.3499,-0.0946,-0.0234,0.0443,0,0,0,0,0,0
0.45,0.0161,0.1047,0.0314,-0.0143,0.054,0.35,-0.0925,-0.0236,0.0454,0,0,0,0,0,0
0.475,0.0157,0.1134,0.0349,-0.0166,0.054,0.3499,-0.0951,-0.0238,0.0461,0,0,0,0,0,0
0.5,0.0175,0.1309,0.0384,-0.0183,0.052,0.35,-0.0925,-0.0239,0.0463,0,0,0,0,0,0
0.525,0.018,0.1396,0.0401,-0.0218,0.052,0.349,-0.0899,-0.0241,0.0463,0,0,0,0,0,0
0.55,0.0195,0.1483,0.0436,-0.0241,0.049,0.3316,-0.0873,-0.0242,0.0461,0,0,0,0,0,0
0.575,0.0206,0.1571,0.0471,-0.0262,0.044,0.3141,-0.0838,-0.0243,0.0454,0,0,0,0,0,0
0.6,0.0215,0.1658,0.0524,-0.0288,0.04,0.2792,-0.0794,-0.0244,0.0447,0,0,0,0,0,0
0.625,0.0223,0.1745,0.0611,-0.0311,0.03,0.2356,-0.0742,-0.0245,0.0433,0,0,0,0,0,0
0.65,0.0236,0.178,0.0646,-0.0335,0.023,0.1745,-0.0681,-0.0246,0.0415,0,0,0,0,0,0
0.675,0.0244,0.1833,0.0698,-0.0349,0.02,0.1091,-0.0602,-0.0247,0.0394,0,0,0,0,0,0
0.7,0.0253,0.1885,0.0751,-0.0366,-0.001,0.0262,-0.0532,-0.0247,0.037,0,0,0,0,0,0
0.725,0.0271,0.1955,0.0785,-0.038,-0.009,-0.0524,-0.0445,-0.0247,0.0344,0,0,0,0,0,0
0.75,0.0284,0.192,0.082,-0.0387,-0.016,-0.1396,-0.0358,-0.0247,0.0307,0,0,0,0,0,0
0.775,0.03,0.1885,0.0873,-0.0398,-0.033,-0.2356,-0.0262,-0.0247,0.0271,0,0,0,0,0,0
0.8,0.0314,0.1832,0.0925,-0.0405,-0.064,-0.3229,-0.0166,-0.0248,0.0234,0,0,0,0,0,0
0.825,0.0328,0.178,0.096,-0.0414,-0.071,-0.4145,-0.0079,-0.0248,0.0188,0,0,0,0,0,0
0.85,0.0346,0.1658,0.103,-0.0415,-0.088,-0.5062,0.0009,-0.0249,0.0147,0,0,0,0,0,0
0.875,0.0353,0.1483,0.1047,-0.0417,-0.114,-0.5934,0.007,-0.0249,0.0112,0,0,0,0,0,0
0.9,0.0367,0.1309,0.1047,-0.0415,-0.136,-0.6719,0.0131,-0.0249,0.0084,0,0,0,0,0,0
0.925,0.0384,0.1134,0.1082,-0.0413,-0.146,-0.7243,0.0175,-0.0249,0.0072,0,0,0,0,0,0
0.95,0.0389,0.0908,0.11,-0.0412,-0.162,-0.7767,0.0218,-0.0249,0.0059,0,0,0,0,0,0
0.975,0.0405,0.0698,0.1134,-0.041,-0.177,-0.8115,0.0244,-0.0248,0.0052,0,0,0,0,0,0
1,0.0417,0.0489,0.1134,-0.0401,-0.189,-0.8464,0.0258,-0.0248,0.0045,0,0,0,0,0,0
1.025,0.0424,0.0262,0.1134,-0.0393,-0.189,-0.8813,0.0271,-0.0247,0.0044,0,0,0,0,0,0
1.05,0.044,0.0052,0.1134,-0.0384,-0.196,-0.8989,0.0284,-0.0246,0.0042,0,0,0,0,0,0
1.075,0.0454,-0.0175,0.11,-0.0375,-0.21,-0.9251,0.0297,-0.0244,0.0038,0,0,0,0,0,0
1.1,0.0459,-0.0436,0.11,-0.0366,-0.22,-0.9381,0.0305,-0.0244,0.0035,0,0,0,0,0,0
1.125,0.0468,-0.0646,0.11,-0.0349,-0.225,-0.9512,0.0314,-0.0243,0.0033,0,0,0,0,0,0
1.15,0.0475,-0.0873,0.11,-0.034,-0.229,-0.96,0.0323,-0.0238,0.0031,0,0,0,0,0,0
1.175,0.0485,-0.1134,0.11,-0.0332,-0.239,-0.9687,0.0335,-0.0234,0.0031,0,0,0,0,0,0
1.2,0.0489,-0.1344,0.1082,-0.0323,-0.234,-0.973,0.0347,-0.0227,0.003,0,0,0,0,0,0
1.225,0.0494,-0.1576,0.1047,-0.0311,-0.244,-0.9774,0.0351,-0.022,0.0029,0,0,0,0,0,0
1.25,0.0497,-0.1798,0.1012,-0.0305,-0.246,-0.9773,0.0354,-0.0212,0.0028,0,0,0,0,0,0
1.275,0.0504,-0.2007,0.0995,-0.0297,-0.246,-0.9729,0.0358,-0.0202,0.0027,0,0,0,0,0,0
1.3,0.0506,-0.2269,0.0873,-0.0279,-0.248,-0.9686,0.0361,-0.0194,0.0026,0,0,0,0,0,0
1.325,0.0515,-0.2618,0.0785,-0.0271,-0.248,-0.9599,0.0363,-0.0183,0.0026,0,0,0,0,0,0
1.35,0.0518,-0.2845,0.0751,-0.0262,-0.251,-0.9511,0.0361,-0.0173,0.0026,0,0,0,0,0,0
1.375,0.0518,-0.3089,0.0611,-0.0244,-0.248,-0.9424,0.036,-0.0161,0.0026,0,0,0,0,0,0
1.4,0.0518,-0.3351,0.0524,-0.0239,-0.248,-0.938,0.0358,-0.0151,0.0026,0,0,0,0,0,0
1.425,0.0515,-0.363,0.0436,-0.0227,-0.248,-0.925,0.0354,-0.0138,0.0026,0,0,0,0,0,0
1.45,0.0511,-0.3839,0.0349,-0.0215,-0.248,-0.9162,0.0353,-0.0127,0.0026,0,0,0,0,0,0
1.475,0.051,-0.4102,0.0262,-0.0206,-0.246,-0.8988,0.0349,-0.0117,0.0026,0,0,0,0,0,0
1.5,0.0506,-0.4329,0.014,-0.0195,-0.244,-0.8727,0.034,-0.0105,0.0026,0,0,0,0,0,0
1.525,0.0497,-0.4539,0.0052,-0.0183,-0.244,-0.8465,0.0332,-0.0094,0.0026,0,0,0,0,0,0
1.55,0.0489,-0.4799,-0.0087,-0.0175,-0.239,-0.8029,0.0323,-0.0082,0.0026,0,0,0,0,0,0
1.575,0.048,-0.5061,-0.0175,-0.0166,-0.234,-0.7418,0.0318,-0.0073,0.0026,0,0,0,0,0,0
1.6,0.0459,-0.5323,-0.0349,-0.0169,-0.222,-0.6895,0.0311,-0.0063,0.0026,0,0,0,0,0,0
1.625,0.0449,-0.555,-0.0489,-0.0148,-0.22,-0.6327,0.0297,-0.0056,0.0027,0,0,0,0,0,0
1.65,0.0433,-0.5794,-0.0663,-0.014,-0.21,-0.5847,0.0284,-0.0048,0.0028,0,0,0,0,0,0
1.675,0.0417,-0.6021,-0.0785,-0.0136,-0.201,-0.5237,0.0276,-0.0042,0.0028,0,0,0,0,0,0
1.7,0.0401,-0.6195,-0.0925,-0.0122,-0.198,-0.4712,0.0258,-0.0038,0.0028,0,0,0,0,0,0
1.725,0.0387,-0.637,-0.1047,-0.0113,-0.191,-0.4189,0.0246,-0.0035,0.0028,0,0,0,0,0,0
1.75,0.0367,-0.6597,-0.1222,-0.0108,-0.181,-0.3839,0.023,-0.0031,0.0029,0,0,0,0,0,0
1.775,0.0353,-0.6807,-0.1396,-0.0101,-0.169,-0.3316,0.0215,-0.0028,0.003,0,0,0,0,0,0
1.8,0.0337,-0.6895,-0.1571,-0.0096,-0.157,-0.288,0.0201,-0.0024,0.003,0,0,0,0,0,0
1.825,0.0318,-0.7069,-0.1745,-0.0087,-0.148,-0.24,0.0183,-0.0023,0.003,0,0,0,0,0,0
1.85,0.0302,-0.7156,-0.192,-0.008,-0.136,-0.1963,0.0166,-0.0021,0.003,0,0,0,0,0,0
1.875,0.0284,-0.7244,-0.2094,-0.0075,-0.129,-0.1527,0.0145,-0.0017,0.003,0,0,0,0,0,0
1.9,0.0267,-0.7244,-0.2234,-0.0073,-0.124,-0.1091,0.0131,-0.0016,0.003,0,0,0,0,0,0
1.925,0.025,-0.7244,-0.2356,-0.0068,-0.105,-0.0611,0.0113,-0.0014,0.003,0,0,0,0,0,0
1.95,0.0227,-0.7156,-0.2531,-0.0066,-0.088,-0.0218,0.0091,-0.001,0.003,0,0,0,0,0,0
1.975,0.0213,-0.7121,-0.2758,-0.0065,-0.081,0.0175,0.007,-0.0009,0.003,0,0,0,0,0,0
2,0.0195,-0.7069,-0.288,-0.0061,-0.064,0.0611,0.0049,-0.0007,0.003,0,0,0,0,0,0
2.025,0.0176,-0.7034,-0.3002,-0.0059,-0.052,0.1047,0.0031,-0.0004,0.003,0,0,0,0,0,0
2.05,0.0161,-0.6946,-0.3142,-0.0056,-0.038,0.1396,0.0009,-0.0002,0.003,0,0,0,0,0,0
2.075,0.014,-0.6894,-0.3316,-0.0052,-0.03,0.1745,0.0014,0,0.003,0,0,0,0,0,0
2.1,0.0122,-0.6771,-0.3491,-0.0052,-0.018,0.2094,0.0038,0.0002,0.003,0,0,0,0,0,0
2.125,0.0105,-0.6632,-0.363,-0.0056,-0.004,0.2488,-0.0061,0.0003,0.003,0,0,0,0,0,0
2.15,0.0082,-0.6457,-0.3752,-0.0058,0.006,0.2837,-0.0075,0.0006,0.003,0,0,0,0,0,0
2.175,0.007,-0.6283,-0.3927,-0.0061,0.018,0.3229,-0.0101,0.0008,0.003,0,0,0,0,0,0
2.2,0.0052,-0.6144,-0.4102,-0.0066,0.04,0.3578,-0.0122,0.0009,0.003,0,0,0,0,0,0
2.225,0.0038,-0.5935,-0.4189,-0.0068,0.044,0.3927,-0.0141,0.001,0.003,0,0,0,0,0,0
2.25,0.0023,-0.5813,-0.4363,-0.0072,0.052,0.4276,-0.0166,0.0011,0.003,0,0,0,0,0,0
2.275,0.0005,-0.5586,-0.4538,-0.0075,0.064,0.4451,-0.0183,0.0012,0.003,0,0,0,0,0,0
2.3,-0.0005,-0.5376,-0.4677,-0.0079,0.073,0.4799,-0.0206,0.0013,0.003,0,0,0,0,0,0
2.325,-0.0021,-0.5149,-0.48,-0.0087,0.086,0.5061,-0.0227,0.0014,0.003,0,0,0,0,0,0
2.35,-0.0031,-0.4975,-0.4974,-0.0091,0.098,0.541,-0.0241,0.0014,0.003,0,0,0,0,0,0
2.375,-0.0044,-0.48,-0.5096,-0.0099,0.107,0.5585,-0.0262,0.0016,0.003,0,0,0,0,0,0
2.4,-0.0061,-0.4591,-0.5236,-0.0103,0.119,0.5847,-0.0277,0.0016,0.003,0,0,0,0,0,0
2.425,-0.007,-0.4451,-0.5376,-0.0105,0.129,0.5978,-0.0293,0.0016,0.003,0,0,0,0,0,0
2.45,-0.0079,-0.4189,-0.5498,-0.0113,0.136,0.6196,-0.0305,0.0017,0.003,0,0,0,0,0,0
2.475,-0.0096,-0.4014,-0.5585,-0.0119,0.141,0.6326,-0.0322,0.0017,0.003,0,0,0,0,0,0
2.5,-0.0101,-0.3787,-0.5725,-0.0126,0.148,0.6457,-0.0335,0.0017,0.003,0,0,0,0,0,0
2.525,-0.011,-0.3578,-0.5847,-0.0136,0.156,0.6544,-0.0346,0.0017,0.003,0,0,0,0,0,0
2.55,-0.0119,-0.3438,-0.5934,-0.014,0.16,0.6719,-0.0354,0.0017,0.003,0,0,0,0,0,0
2.575,-0.0127,-0.3228,-0.6021,-0.0148,0.165,0.6763,-0.0363,0.0016,0.003,0,0,0,0,0,0
2.6,-0.0136,-0.2967,-0.6109,-0.0157,0.17,0.6807,-0.0375,0.0016,0.003,0,0,0,0,0,0
2.625,-0.014,-0.2792,-0.6109,-0.0161,0.17,0.6895,-0.038,0.0016,0.003,0,0,0,0,0,0
2.65,-0.0145,-0.2531,-0.6283,-0.0171,0.173,0.6982,-0.0384,0.0016,0.003,0,0,0,0,0,0
2.675,-0.0148,-0.2356,-0.6336,-0.0176,0.173,0.7025,-0.0389,0.0016,0.003,0,0,0,0,0,0
2.7,-0.0154,-0.2182,-0.637,-0.0183,0.182,0.7069,-0.0393,0.0015,0.003,0,0,0,0,0,0
2.725,-0.0157,-0.2007,-0.6405,-0.0188,0.182,0.7069,-0.0391,0.0014,0.003,0,0,0,0,0,0
2.75,-0.0157,-0.178,-0.6458,-0.0201,0.185,0.7113,-0.0389,0.0012,0.003,0,0,0,0,0,0
2.775,-0.0157,-0.1658,-0.6493,-0.0208,0.185,0.7156,-0.0389,0.001,0.003,0,0,0,0,0,0
2.8,-0.0157,-0.1396,-0.6545,-0.0213,0.185,0.7156,-0.0389,0.0009,0.003,0,0,0,0,0,0
2.825,-0.0157,-0.1222,-0.6562,-0.0223,0.185,0.7156,-0.0387,0.0006,0.003,0,0,0,0,0,0
2.85,-0.0154,-0.1047,-0.658,-0.023,0.185,0.7156,-0.0386,0.0003,0.003,0,0,0,0,0,0
2.875,-0.0148,-0.0873,-0.6597,-0.0241,0.185,0.7156,-0.0384,0.0002,0.003,0,0,0,0,0,0
2.9,-0.0143,-0.0611,-0.6597,-0.0244,0.185,0.7156,-0.038,-0.0002,0.003,0,0,0,0,0,0
2.925,-0.014,-0.0489,-0.6615,-0.025,0.18,0.7156,-0.0375,-0.0005,0.003,0,0,0,0,0,0
2.95,-0.0136,-0.0262,-0.6615,-0.0253,0.18,0.7113,-0.037,-0.0007,0.003,0,0,0,0,0,0
2.975,-0.0134,-0.014,-0.6615,-0.0265,0.18,0.7068,-0.0363,-0.0009,0.003,0,0,0,0,0,0
3,-0.0131,0.0052,-0.6597,-0.0271,0.175,0.6981,-0.0358,-0.001,0.003,0,0,0,0,0,0
3.025,-0.0122,0.0175,-0.6597,-0.0276,0.175,0.6894,-0.0351,-0.0012,0.003,0,0,0,0,0,0
3.05,-0.0113,0.0349,-0.6597,-0.0283,0.173,0.6719,-0.0348,-0.0013,0.003,0,0,0,0,0,0
3.075,-0.011,0.0524,-0.658,-0.0288,0.173,0.6544,-0.0335,-0.0014,0.003,0,0,0,0,0,0
3.1,-0.0105,0.0698,-0.658,-0.0293,0.17,0.637,-0.0326,-0.0015,0.003,0,0,0,0,0,0
3.125,-0.0096,0.082,-0.6545,-0.0302,0.165,0.6195,-0.0316,-0.0016,0.003,0,0,0,0,0,0
3.15,-0.0087,0.096,-0.651,-0.0305,0.16,0.5846,-0.0309,-0.0017,0.003,0,0,0,0,0,0
3.175,-0.0075,0.1099,-0.6458,-0.0311,0.16,0.5586,-0.0297,-0.0017,0.003,0,0,0,0,0,0
3.2,-0.0066,0.1222,-0.6423,-0.0314,0.148,0.5324,-0.0283,-0.0017,0.003,0,0,0,0,0,0
3.225,-0.0058,0.1361,-0.6405,-0.0318,0.146,0.5018,-0.0276,-0.0018,0.003,0,0,0,0,0,0
3.25,-0.0044,0.1483,-0.637,-0.0323,0.141,0.4713,-0.0262,-0.0019,0.003,0,0,0,0,0,0
3.275,-0.0035,0.1623,-0.6336,-0.0328,0.139,0.445,-0.0248,-0.0019,0.003,0,0,0,0,0,0
3.3,-0.0021,0.1745,-0.6318,-0.0332,0.127,0.4188,-0.0236,-0.002,0.003,0,0,0,0,0,0
3.325,-0.0009,0.1833,-0.6283,-0.0337,0.122,0.3927,-0.0223,-0.0021,0.003,0,0,0,0,0,0
3.35,0,0.1886,-0.6248,-0.034,0.117,0.3665,-0.0209,-0.0021,0.003,0,0,0,0,0,0
3.375,0.0005,0.2008,-0.6213,-0.0344,0.11,0.3403,-0.0195,-0.0022,0.003,0,0,0,0,0,0
3.4,0.0002,0.2095,-0.6161,-0.0345,0.098,0.3142,-0.0178,-0.0022,0.003,0,0,0,0,0,0
3.425,0.0031,0.2148,-0.6109,-0.0346,0.095,0.2837,-0.0166,-0.0021,0.003,0,0,0,0,0,0
3.45,0.0044,0.2217,-0.6021,-0.0347,0.083,0.2531,-0.0152,-0.0021,0.003,0,0,0,0,0,0
3.475,0.0056,0.227,-0.5986,-0.0347,0.076,0.2356,-0.0136,-0.002,0.003,0,0,0,0,0,0
3.5,0.007,0.2357,-0.5934,-0.0346,0.071,0.2094,-0.0119,-0.0019,0.003,0,0,0,0,0,0
3.525,0.0075,0.2444,-0.5917,-0.0346,0.064,0.1832,-0.0105,-0.0017,0.003,0,0,0,0,0,0
3.55,0.0093,0.2497,-0.5899,-0.0344,0.057,0.1571,-0.0087,-0.0016,0.003,0,0,0,0,0,0
3.575,0.0105,0.2514,-0.5847,-0.0344,0.049,0.1309,-0.007,-0.0014,0.003,0,0,0,0,0,0
3.6,0.0113,0.2532,-0.576,-0.0344,0.042,0.1092,-0.0056,-0.0012,0.003,0,0,0,0,0,0
3.625,0.0131,0.2549,-0.5672,-0.0342,0.04,0.0873,-0.0035,-0.001,0.003,0,0,0,0,0,0
3.65,0.0145,0.2549,-0.5568,-0.0342,0.028,0.0567,-0.0017,-0.0007,0.003,0,0,0,0,0,0
3.675,0.0157,0.2565,-0.555,-0.034,0.02,0.0305,0,-0.0004,0.003,0,0,0,0,0,0
3.7,0.0171,0.2548,-0.5498,-0.0339,0.003,0.0044,0.0014,-0.0002,0.003,0,0,0,0,0,0
3.725,0.018,0.2548,-0.5411,-0.0335,-0.001,-0.0218,0.0031,0.0002,0.003,0,0,0,0,0,0
3.75,0.0195,0.2531,-0.5323,-0.0332,-0.009,-0.0524,0.0047,0.0004,0.003,0,0,0,0,0,0
3.775,0.0209,0.2513,-0.5288,-0.0326,-0.014,-0.0698,0.0066,0.0009,0.003,0,0,0,0,0,0
3.8,0.0222,0.2496,-0.5236,-0.0325,-0.033,-0.096,0.0079,0.0012,0.003,0,0,0,0,0,0
3.825,0.0236,0.2443,-0.5201,-0.0323,-0.038,-0.1221,0.0105,0.0016,0.003,0,0,0,0,0,0
3.85,0.0244,0.2391,-0.5149,-0.0321,-0.047,-0.1396,0.0119,0.0021,0.003,0,0,0,0,0,0
3.875,0.0257,0.2373,-0.5114,-0.0319,-0.057,-0.1614,0.014,0.0024,0.003,0,0,0,0,0,0
3.9,0.0265,0.2356,-0.5061,-0.0318,-0.062,-0.1921,0.0157,0.003,0.003,0,0,0,0,0,0
3.925,0.0279,0.2269,-0.4974,-0.0314,-0.071,-0.2094,0.018,0.0037,0.003,0,0,0,0,0,0
3.95,0.0284,0.2182,-0.4887,-0.0311,-0.081,-0.2356,0.0201,0.004,0.003,0,0,0,0,0,0
3.975,0.0297,0.2147,-0.4852,-0.0305,-0.086,-0.2531,0.0218,0.0047,0.003,0,0,0,0,0,0
4,0.0311,0.2094,-0.4835,-0.0297,-0.102,-0.2792,0.0236,0.0052,0.003,0,0,0,0,0,0
4.025,0.0319,0.2007,-0.48,-0.0288,-0.107,-0.2968,0.0263,0.0052,0.003,0,0,0,0,0,0
4.05,0.0328,0.192,-0.4712,-0.0279,-0.114,-0.3141,0.0276,0.0061,0.003,0,0,0,0,0,0
4.075,0.0337,0.1885,-0.4625,-0.0274,-0.119,-0.3403,0.0288,0.0066,0.003,0,0,0,0,0,0
4.1,0.0346,0.1832,-0.459,-0.0262,-0.134,-0.3578,0.0309,0.007,0.003,0,0,0,0,0,0
4.125,0.0351,0.1658,-0.4573,-0.0263,-0.134,-0.3752,0.0323,0.0074,0.003,0,0,0,0,0,0
4.15,0.0353,0.1572,-0.4538,-0.0244,-0.136,-0.3927,0.0346,0.0079,0.003,0,0,0,0,0,0
4.175,0.0358,0.1483,-0.452,-0.0236,-0.143,-0.4015,0.0358,0.0082,0.003,0,0,0,0,0,0
4.2,0.0363,0.1396,-0.4451,-0.0222,-0.155,-0.4102,0.0375,0.0086,0.003,0,0,0,0,0,0
4.225,0.0367,0.1309,-0.4328,-0.0209,-0.155,-0.4136,0.0389,0.0089,0.003,0,0,0,0,0,0
4.25,0.0375,0.1187,-0.4276,-0.0201,-0.157,-0.4154,0.0398,0.0093,0.003,0,0,0,0,0,0
4.275,0.0379,0.1134,-0.4241,-0.0187,-0.165,-0.4171,0.0415,0.0096,0.003,0,0,0,0,0,0
4.3,0.038,0.1047,-0.4224,-0.0175,-0.172,-0.4188,0.0422,0.0099,0.003,0,0,0,0,0,0
4.325,0.0386,0.0873,-0.4189,-0.0161,-0.174,-0.4188,0.0431,0.0101,0.003,0,0,0,0,0,0
4.35,0.0387,0.0785,-0.4171,-0.0148,-0.174,-0.4171,0.044,0.0105,0.003,0,0,0,0,0,0
4.375,0.0389,0.0698,-0.4154,-0.0136,-0.179,-0.4145,0.0442,0.0106,0.003,0,0,0,0,0,0
4.4,0.0391,0.0611,-0.4154,-0.0122,-0.181,-0.4137,0.0449,0.0109,0.003,0,0,0,0,0,0
4.425,0.0393,0.0524,-0.4154,-0.0105,-0.184,-0.4102,0.0445,0.0112,0.003,0,0,0,0,0,0
4.45,0.0396,0.0401,-0.4154,-0.0096,-0.181,-0.4014,0.044,0.0113,0.003,0,0,0,0,0,0
4.475,0.0398,0.0314,-0.4154,-0.0079,-0.181,-0.397,0.0436,0.0115,0.003,0,0,0,0,0,0
4.5,0.04,0.0209,-0.4154,-0.0066,-0.186,-0.3927,0.0428,0.0117,0.003,0,0,0,0,0,0
4.525,0.0401,0.014,-0.4154,-0.0049,-0.186,-0.3839,0.0422,0.0118,0.003,0,0,0,0,0,0
4.55,0.0405,0.0052,-0.4189,-0.0035,-0.186,-0.3752,0.0415,0.012,0.003,0,0,0,0,0,0
4.575,0.0401,0,-0.4189,-0.0023,-0.184,-0.3578,0.041,0.0122,0.003,0,0,0,0,0,0
4.6,0.0401,-0.0087,-0.4206,-0.0012,-0.184,-0.3447,0.0398,0.0123,0.003,0,0,0,0,0,0
4.625,0.0401,-0.0175,-0.4224,0.0003,-0.181,-0.3316,0.0384,0.0124,0.003,0,0,0,0,0,0
4.65,0.0401,-0.0262,-0.4241,0.0009,-0.181,-0.3141,0.0372,0.0126,0.003,0,0,0,0,0,0
4.675,0.0398,-0.0349,-0.4276,0.0021,-0.179,-0.3055,0.0358,0.0126,0.003,0,0,0,0,0,0
4.7,0.0396,-0.0436,-0.4311,0.0035,-0.172,-0.2924,0.0346,0.0126,0.003,0,0,0,0,0,0
4.725,0.0393,-0.0524,-0.4328,0.004,-0.172,-0.2792,0.0332,0.0127,0.003,0,0,0,0,0,0
4.75,0.0384,-0.0611,-0.4363,0.0049,-0.167,-0.2574,0.0314,0.0128,0.0031,0,0,0,0,0,0
4.775,0.0375,-0.0663,-0.4416,0.0061,-0.167,-0.2487,0.03,0.0129,0.0031,0,0,0,0,0,0
4.8,0.037,-0.075,-0.4451,0.007,-0.157,-0.2356,0.0283,0.013,0.0031,0,0,0,0,0,0
4.825,0.0361,-0.0785,-0.4468,0.0075,-0.155,-0.2182,0.0274,0.0131,0.0031,0,0,0,0,0,0
4.85,0.0354,-0.0873,-0.4485,0.0084,-0.148,-0.2095,0.0253,0.0131,0.0031,0,0,0,0,0,0
4.875,0.0346,-0.096,-0.4503,0.0092,-0.141,-0.1955,0.0241,0.0131,0.0031,0,0,0,0,0,0
4.9,0.034,-0.1012,-0.452,0.0099,-0.138,-0.1745,0.0227,0.0131,0.0031,0,0,0,0,0,0
4.925,0.0332,-0.1047,-0.4538,0.0105,-0.134,-0.1571,0.0218,0.0131,0.0031,0,0,0,0,0,0
4.95,0.0323,-0.1099,-0.4573,0.0108,-0.129,-0.1396,0.0209,0.0132,0.0031,0,0,0,0,0,0
4.975,0.0319,-0.1117,-0.459,0.0113,-0.124,-0.1222,0.0206,0.0133,0.0031,0,0,0,0,0,0
5,0.0305,-0.1134,-0.4625,0.0119,-0.114,-0.1091,0.0201,0.0133,0.0031,0,0,0,0,0,0
5.025,0.0297,-0.1152,-0.4677,0.0126,-0.112,-0.096,0.0192,0.0134,0.0031,0,0,0,0,0,0
5.05,0.0288,-0.1169,-0.4695,0.0134,-0.107,-0.0742,0.0188,0.0134,0.0031,0,0,0,0,0,0
5.075,0.0279,-0.1187,-0.4747,0.014,-0.1,-0.0524,0.0183,0.0134,0.0031,0,0,0,0,0,0
5.1,0.0271,-0.1187,-0.48,0.0143,-0.095,-0.0262,0.018,0.0134,0.0031,0,0,0,0,0,0
5.125,0.0265,-0.1169,-0.4835,0.0145,-0.086,-0.0087,0.0175,0.0135,0.0031,0,0,0,0,0,0
5.15,0.025,-0.1152,-0.4852,0.0154,-0.081,0.0175,0.0171,0.0135,0.0031,0,0,0,0,0,0
5.175,0.0244,-0.1134,-0.4887,0.0157,-0.076,0.0436,0.0161,0.0135,0.0031,0,0,0,0,0,0
5.2,0.0236,-0.1099,-0.4887,0.0166,-0.067,0.0698,0.0154,0.0135,0.0031,0,0,0,0,0,0
5.225,0.0227,-0.1047,-0.4922,0.0171,-0.062,0.1047,0.0145,0.0135,0.0031,0,0,0,0,0,0
5.25,0.0215,-0.1012,-0.4939,0.0175,-0.057,0.1309,0.0143,0.0136,0.0031,0,0,0,0,0,0
5.275,0.0209,-0.0959,-0.4957,0.0176,-0.057,0.1627,0.014,0.0137,0.0031,0,0,0,0,0,0
5.3,0.0201,-0.0908,-0.4974,0.018,-0.045,0.1832,0.0138,0.0138,0.0031,0,0,0,0,0,0
5.325,0.0188,-0.0838,-0.5009,0.0183,-0.035,0.2007,0.0136,0.0138,0.0031,0,0,0,0,0,0
5.35,0.018,-0.0698,-0.5027,0.0195,-0.035,0.2269,0.0131,0.0138,0.0031,0,0,0,0,0,0
5.375,0.0175,-0.0663,-0.5044,0.0201,-0.028,0.2532,0.0122,0.0139,0.0031,0,0,0,0,0,0
5.4,0.0171,-0.0576,-0.5044,0.0206,-0.023,0.2706,0.0122,0.014,0.0031,0,0,0,0,0,0
5.425,0.0161,-0.0489,-0.5061,0.0209,-0.021,0.2881,0.0119,0.014,0.0031,0,0,0,0,0,0
5.45,0.0154,-0.0349,-0.5061,0.0213,-0.018,0.3142,0.0115,0.014,0.0031,0,0,0,0,0,0
5.475,0.0145,-0.0297,-0.5079,0.0215,-0.014,0.3273,0.011,0.0141,0.0031,0,0,0,0,0,0
5.5,0.014,-0.0175,-0.5061,0.0218,-0.006,0.3535,0.0108,0.0142,0.0031,0,0,0,0,0,0
5.525,0.0131,-0.0087,-0.5044,0.0223,-0.001,0.3666,0.0105,0.0143,0.0031,0,0,0,0,0,0
5.55,0.0126,0.0035,-0.5027,0.0227,0.001,0.384,0.0101,0.0143,0.0031,0,0,0,0,0,0
5.575,0.0119,0.014,-0.5009,0.0236,0.008,0.4015,0.0096,0.0143,0.0031,0,0,0,0,0,0
5.6,0.0113,0.0262,-0.4992,0.0239,0.018,0.4232,0.0087,0.0144,0.0031,0,0,0,0,0,0
5.625,0.0105,0.0349,-0.4974,0.0241,0.023,0.4276,0.0079,0.0144,0.0031,0,0,0,0,0,0
5.65,0.0099,0.0436,-0.4957,0.0244,0.028,0.445,0.007,0.0144,0.0031,0,0,0,0,0,0
5.675,0.0096,0.0611,-0.4939,0.0248,0.028,0.4538,0.0061,0.0143,0.0031,0,0,0,0,0,0
5.7,0.0087,0.0698,-0.4939,0.025,0.035,0.4625,0.0052,0.0145,0.0031,0,0,0,0,0,0
5.725,0.0079,0.0785,-0.4922,0.0257,0.037,0.4799,0.0044,0.0146,0.0031,0,0,0,0,0,0
5.75,0.0075,0.0925,-0.4887,0.0258,0.042,0.4843,0.0026,0.0146,0.0031,0,0,0,0,0,0
5.775,0.007,0.1047,-0.4869,0.0262,0.044,0.4888,0.0017,0.0147,0.0031,0,0,0,0,0,0
5.8,0.0061,0.1134,-0.4852,0.0271,0.052,0.4975,0.0003,0.0147,0.0031,0,0,0,0,0,0
5.825,0.0058,0.1274,-0.4835,0.0274,0.052,0.5009,-0.0014,0.0147,0.0031,0,0,0,0,0,0
5.85,0.0052,0.1396,-0.4817,0.0276,0.052,0.5017,-0.0026,0.0147,0.0031,0,0,0,0,0,0
5.875,0.0047,0.1483,-0.48,0.0276,0.059,0.5061,-0.004,0.0148,0.0031,0,0,0,0,0,0


==> case5.dat <==
31.006,-0.0165,0.0062,-0.0426,0.0309,-0.0124,0,0,0.0229,0.1026,0,-0.0096,0.1247,0.1135,841.9,38.88
31.046,-0.0166,0.0079,-0.0396,0.0314,-0.0133,0,0,0.0225,0.1022,0,-0.009,0.1247,0.1142,842.8,38.9
31.086,-0.0188,0.0088,-0.0328,0.034,-0.0048,0,0,0.02,0.1001,0,-0.0029,0.1247,0.1142,843,38.91
31.126,-0.0215,0.0102,-0.0339,0.0346,-0.0004,0,0,0.0178,0.0995,0,0.0073,0.1247,0.1142,841.9,38.88
31.166,-0.0242,0.0109,-0.0335,0.0335,-0.0016,0,0,0.0225,0.0995,0,0.0145,0.1247,0.1142,841.9,38.88
31.206,-0.0246,0.0113,-0.0292,0.0344,-0.0099,0,0,0.0271,0.0995,0,0.0192,0.1247,0.1142,841.9,38.88
31.246,-0.0239,0.0163,-0.0291,0.0332,-0.0219,0,0,0.0276,0.0995,0,0.0264,0.1247,0.1151,841.9,38.88
31.286,-0.0249,0.0172,-0.0291,0.0322,-0.011,0,0,0.0263,0.0995,0,0.0285,0.1247,0.1172,841.9,38.88
31.326,-0.0289,0.0179,-0.0291,0.0309,0.001,0,0,0.0246,0.0995,0,0.0266,0.1247,0.1174,842,38.88
31.366,-0.0327,0.0211,-0.0291,0.0306,-0.0039,0,0,0.0213,0.0995,0,0.0302,0.1302,0.118,846.2,38.98
31.406,-0.0359,0.0186,-0.0291,0.03,-0.0078,0,0,0.0203,0.0995,0,0.0292,0.1363,0.1202,849.6,39.06
31.446,-0.0344,0.0176,-0.0291,0.0267,-0.0031,0,0,0.0199,0.0995,0,0.0304,0.1371,0.122,848.7,39.04
31.486,-0.0318,0.0155,-0.0291,0.0245,0.0003,0,0,0.0191,0.1016,0,0.0322,0.1371,0.1238,850.8,39.09
31.526,-0.0315,0.0135,-0.0291,0.0223,0,0,0,0.0189,0.111,0,0.0291,0.1371,0.1251,847,39
31.566,-0.0345,0.0125,-0.0291,0.0157,0.0022,0,0,0.0189,0.1223,0,0.029,0.1371,0.1242,849.8,39.06
31.607,-0.0389,0.0118,-0.0291,0.0085,-0.0112,0,0,0.0187,0.1352,0,0.0257,0.1371,0.1254,851.4,39.1
31.647,-0.0399,0.0129,-0.0291,0,0.0064,0,0,0.0181,0.1483,0,0.026,0.1371,0.1269,849.7,39.06
31.687,-0.0385,0.0137,-0.0291,-0.0105,0.0124,0,0,0.018,0.1617,0,0.0229,0.1371,0.1269,853.6,39.15
31.727,-0.0349,0.0133,-0.0291,-0.0236,-0.0049,0,0,0.0177,0.1745,0,0.0209,0.1425,0.1269,853.7,39.15
31.767,-0.0333,0.0111,-0.0291,-0.037,-0.0001,0,0,0.0174,0.1873,0,0.0166,0.1495,0.1269,853.7,39.15
31.807,-0.0353,0.0106,-0.0291,-0.0511,-0.0086,0,0,0.0173,0.2009,0,0.0121,0.1496,0.1269,853.7,39.15
31.847,-0.0359,0.0077,-0.0291,-0.0659,0.0023,0,0,0.0167,0.2128,0,0.0085,0.1496,0.1286,850.7,39.08
31.887,-0.0324,0.0048,-0.0291,-0.0823,-0.006,0,0,0.0155,0.219,0,0.009,0.1496,0.1301,846.7,38.99
31.927,-0.0276,0.0023,-0.0291,-0.0982,-0.0173,0,0,0.0156,0.2231,0,0.0051,0.1496,0.1301,844.8,38.95
31.967,-0.0225,-0.0006,-0.0291,-0.1131,-0.0235,0,0,0.0161,0.2244,0,0.0031,0.1496,0.129,844.3,38.94
32.007,-0.0183,-0.0038,-0.0291,-0.1283,-0.0263,0,0,0.0161,0.2244,0,0.0019,0.1496,0.127,844.1,38.93
32.047,-0.0142,-0.0088,-0.0291,-0.1401,-0.0256,0,0,0.0166,0.2244,0,-0.0014,0.1496,0.1258,842,38.88
32.087,-0.0102,-0.011,-0.0291,-0.15,-0.0222,0,0,0.0165,0.2244,0,-0.0041,0.1496,0.124,841.9,38.88
32.127,-0.003,-0.0161,-0.0291,-0.159,-0.0346,0,0,0.0163,0.2244,0,-0.0041,0.1496,0.126,841.9,38.88
32.167,0.0053,-0.0194,-0.0291,-0.1664,-0.0408,0,0,0.0146,0.2244,0,-0.0049,0.1496,0.127,841.9,38.88
32.207,0.0126,-0.0216,-0.0291,-0.1717,-0.0384,0,0,0.0125,0.2244,0,-0.0086,0.1496,0.1263,841.9,38.88
32.247,0.0184,-0.025,-0.0291,-0.1763,-0.0316,0,0,0.0108,0.2244,0,-0.0101,0.1496,0.1241,841.9,38.88
32.287,0.0239,-0.0298,-0.0346,-0.1785,-0.0434,0,0,0.0111,0.2244,0,-0.014,0.1496,0.1233,841.9,38.88
32.327,0.0304,-0.0325,-0.0424,-0.1791,-0.0501,0,0,0.0131,0.2244,0,-0.0147,0.1496,0.1229,841.9,38.88
32.368,0.0369,-0.036,-0.0437,-0.1765,-0.0554,0,0,0.0147,0.2201,0,-0.0163,0.1496,0.1237,841.9,38.88
32.408,0.0436,-0.0384,-0.0436,-0.1731,-0.0603,0,0,0.015,0.2046,0,-0.0172,0.1496,0.1238,841.9,38.88
32.448,0.0501,-0.0402,-0.0436,-0.1659,-0.0538,0,0,0.015,0.1873,0,-0.0193,0.1496,0.1238,841.9,38.88
32.488,0.0557,-0.0426,-0.0436,-0.153,-0.0595,0,0,0.0155,0.1689,0,-0.0208,0.1471,0.1224,842.8,38.9
32.528,0.06,-0.0437,-0.0436,-0.138,-0.0776,0,0,0.017,0.1515,0,-0.0211,0.1386,0.1206,843.5,38.92
32.568,0.0662,-0.0449,-0.0465,-0.1195,-0.0686,0,0,0.0174,0.1348,0,-0.0219,0.1371,0.1206,848.3,39.03
32.608,0.0735,-0.0448,-0.0564,-0.098,-0.0667,0,0,0.0192,0.1189,0,-0.0248,0.1371,0.1206,853.4,39.14
32.648,0.0785,-0.0436,-0.0582,-0.0737,-0.059,0,0,0.02,0.1036,0,-0.0268,0.1371,0.1206,853.7,39.15
32.688,0.0803,-0.0454,-0.0582,-0.0468,-0.0688,0,0,0.0198,0.0914,0,-0.0293,0.1371,0.1206,853.7,39.15
32.728,0.0803,-0.0434,-0.0582,-0.0194,-0.069,0,0,0.0215,0.0757,0,-0.033,0.1371,0.1192,853.7,39.15
32.768,0.0803,-0.039,-0.0582,0.011,-0.0624,0,0,0.0278,0.0596,0,-0.0302,0.1371,0.1174,853.7,39.15
32.808,0.0803,-0.0323,-0.0582,0.043,-0.053,0,0,0.0371,0.0426,0,-0.029,0.1371,0.1167,853.7,39.15
32.848,0.0801,-0.0222,-0.0582,0.0749,-0.0484,0,0,0.0465,0.028,0,-0.027,0.1371,0.1164,853.7,39.15
32.888,0.0763,-0.0104,-0.0582,0.1066,-0.0566,0,0,0.0501,0.0156,0,-0.0278,0.1371,0.1166,853.7,39.15
32.928,0.0684,0.0026,-0.0582,0.1382,-0.0575,0,0,0.0515,0.005,0,-0.0238,0.1371,0.1145,853.7,39.15
32.968,0.0606,0.0165,-0.0582,0.1665,-0.0485,0,0,0.0559,-0.0007,0,-0.0184,0.1306,0.1141,851.5,39.1
33.008,0.0527,0.0301,-0.0582,0.1937,-0.029,0,0,0.0668,-0.0023,0,-0.0188,0.1246,0.1119,848.7,39.04
33.048,0.0456,0.0496,-0.0582,0.2168,-0.0172,0,0,0.0715,-0.0028,0,-0.0168,0.1247,0.111,843.2,38.91
33.088,0.0386,0.062,-0.0516,0.2395,-0.0234,0,0,0.0651,-0.0044,0,-0.014,0.1247,0.1113,841.9,38.88
33.129,0.0294,0.0726,-0.0441,0.2587,-0.0233,0,0,0.0535,-0.0047,0,-0.0076,0.1263,0.1112,841.9,38.88
33.169,0.0183,0.0758,-0.0436,0.2737,-0.0254,0,0,0.0377,-0.0047,0,-0.005,0.1274,0.1111,841.9,38.88
33.209,0.0071,0.0753,-0.0429,0.2861,-0.0154,0,0,0.0243,-0.0047,0,-0.0001,0.1289,0.1111,841.9,38.88
33.249,-0.0052,0.0715,-0.0332,0.2958,0.0009,0,0,0.0154,-0.0047,0,0.0004,0.134,0.1111,841.9,38.88
33.289,-0.0171,0.0667,-0.029,0.3021,0.0004,0,0,0.0135,-0.0039,0,0.0033,0.1369,0.1112,841.9,38.88
33.329,-0.0298,0.0632,-0.0291,0.3049,0.0015,0,0,0.0145,0.0039,0,0.0042,0.1371,0.1134,841.9,38.88
33.369,-0.0424,0.0638,-0.0291,0.3021,0.0176,0,0,0.014,0.0173,0,0.0066,0.1371,0.1143,841.9,38.88
33.409,-0.056,0.0644,-0.0251,0.2946,0.037,0,0,0.0124,0.0326,0,0.0069,0.1371,0.1159,841.9,38.88
33.449,-0.0688,0.0634,-0.0175,0.2857,0.0263,0,0,0.011,0.0475,0,0.0081,0.1371,0.1174,841.9,38.88
33.489,-0.0787,0.0637,-0.0148,0.2705,0.0248,0,0,0.0071,0.0622,0,0.0043,0.1371,0.1174,841.9,38.88
33.529,-0.0863,0.0605,-0.0145,0.2541,0.0337,0,0,0.0024,0.0746,0,0.0029,0.1371,0.1177,841.9,38.88
33.569,-0.0941,0.0584,-0.0083,0.2337,0.0449,0,0,-0.0012,0.0846,0,0.0028,0.1371,0.1175,843.2,38.91
33.609,-0.1028,0.0551,-0.0001,0.2103,0.0525,0,0,-0.0032,0.0904,0,0.0022,0.1371,0.118,850.2,39.07
33.649,-0.1139,0.0505,0,0.1833,0.0512,0,0,-0.0061,0.0948,0,-0.0014,0.1371,0.1202,853.7,39.15
33.689,-0.1221,0.0458,0,0.1552,0.0553,0,0,-0.0153,0.1003,0,-0.0074,0.1371,0.1206,853.7,39.15
33.729,-0.1256,0.0398,0,0.1267,0.0612,0,0,-0.0251,0.1045,0,-0.01,0.1371,0.1207,853.8,39.16
33.769,-0.1295,0.0277,0,0.0986,0.0608,0,0,-0.032,0.1057,0,-0.0167,0.1371,0.1227,861,39.32
33.809,-0.1388,0.0163,0,0.0687,0.0672,0,0,-0.0359,0.1056,0,-0.024,0.1371,0.1215,865.6,39.43
33.849,-0.1467,0.0046,0,0.0397,0.0668,0,0,-0.0356,0.1056,0,-0.0268,0.1371,0.1201,865.5,39.42
33.89,-0.1491,-0.004,0,0.011,0.0603,0,0,-0.0334,0.1056,0,-0.0313,0.1356,0.1185,865.5,39.43
33.93,-0.1478,-0.0109,0,-0.015,0.058,0,0,-0.0308,0.1063,0,-0.0349,0.1271,0.1174,865.5,39.42
33.97,-0.1449,-0.0174,0,-0.0388,0.0616,0,0,-0.0299,0.1083,0,-0.0377,0.1246,0.1174,865.5,39.42
34.01,-0.1409,-0.0226,0,-0.0636,0.0573,0,0,-0.0305,0.11,0,-0.0405,0.1247,0.1158,865.5,39.42
34.05,-0.1376,-0.0297,0,-0.0862,0.0506,0,0,-0.0319,0.1117,0,-0.0386,0.1247,0.1142,865.5,39.42
34.09,-0.1334,-0.0358,0,-0.1084,0.041,0,0,-0.0321,0.1118,0,-0.0411,0.1247,0.1134,865.5,39.42
34.13,-0.1275,-0.041,0,-0.1285,0.0434,0,0,-0.0321,0.1122,0,-0.0373,0.1247,0.1113,865.5,39.42
34.17,-0.1193,-0.0507,0,-0.1456,0.0491,0,0,-0.0319,0.1141,0,-0.0378,0.1247,0.1111,863.7,39.38
34.21,-0.1075,-0.058,-0.0017,-0.1607,0.0394,0,0,-0.0317,0.1148,0,-0.0342,0.1247,0.1097,863.2,39.37
34.25,-0.099,-0.0652,-0.0117,-0.1752,0.0292,0,0,-0.0315,0.1148,0,-0.031,0.1247,0.1079,861.3,39.33
34.29,-0.0944,-0.0696,-0.0146,-0.1871,0.0309,0,0,-0.0305,0.1148,0,-0.026,0.1247,0.1079,854.5,39.17
34.33,-0.091,-0.0743,-0.0145,-0.196,0.0455,0,0,-0.0303,0.1148,0,-0.0209,0.1247,0.1079,853.6,39.15
34.37,-0.0869,-0.0768,-0.0163,-0.2023,0.0262,0,0,-0.0287,0.1148,0,-0.0163,0.1232,0.1085,853.7,39.15
34.41,-0.0806,-0.0799,-0.0206,-0.2089,0.0052,0,0,-0.0255,0.1148,0,-0.0162,0.1146,0.1107,853.7,39.15
34.45,-0.0704,-0.0829,-0.0254,-0.2119,-0.0009,0,0,-0.0232,0.1148,0,-0.0131,0.1121,0.1111,853.6,39.15
34.49,-0.0575,-0.0835,-0.0292,-0.2121,0.0095,0,0,-0.0197,0.1148,0,-0.0114,0.1122,0.1111,846.4,38.99
34.53,-0.0464,-0.0819,-0.0291,-0.2108,0.0112,0,0,-0.0132,0.1148,0,-0.009,0.1122,0.1109,841.9,38.88
34.57,-0.0397,-0.0813,-0.0331,-0.2082,-0.0018,0,0,-0.005,0.1148,0,-0.0094,0.1122,0.1094,841.9,38.88
34.61,-0.0355,-0.0788,-0.0426,-0.2049,-0.0158,0,0,0.0036,0.1148,0,-0.007,0.1122,0.1107,841.9,38.88
34.651,-0.0302,-0.0738,-0.0437,-0.199,-0.0127,0,0,0.0105,0.1151,0,-0.0083,0.1122,0.1102,841.9,38.88
34.691,-0.0226,-0.0664,-0.0438,-0.1916,-0.0094,0,0,0.0159,0.1151,0,-0.0138,0.1122,0.109,841.9,38.88
34.731,-0.0138,-0.0617,-0.0462,-0.1829,-0.0194,0,0,0.0207,0.1149,0,-0.0239,0.1122,0.1108,841.9,38.88
34.771,-0.0042,-0.0543,-0.0521,-0.1743,-0.0282,0,0,0.0238,0.1148,0,-0.0341,0.1122,0.1122,841.9,38.88
34.811,0.0049,-0.0491,-0.0582,-0.163,-0.0317,0,0,0.025,0.1148,0,-0.0431,0.1122,0.1141,841.9,38.88
34.851,0.012,-0.0443,-0.0582,-0.151,-0.0255,0,0,0.0266,0.1148,0,-0.0467,0.1122,0.1123,841.9,38.88
34.891,0.0179,-0.0399,-0.0582,-0.138,-0.0251,0,0,0.0282,0.1148,0,-0.0553,0.1116,0.1109,841.9,38.88
34.931,0.022,-0.0349,-0.0582,-0.1247,-0.034,0,0,0.0305,0.1148,0,-0.0567,0.1032,0.1088,845,38.95
34.971,0.0258,-0.0303,-0.0582,-0.11,-0.0406,0,0,0.0317,0.1164,0,-0.0592,0.0996,0.1065,845.8,38.97
35.011,0.0292,-0.0269,-0.0582,-0.0951,-0.0521,0,0,0.0332,0.1179,0,-0.0555,0.0903,0.1054,848.1,39.02
35.051,0.0323,-0.0241,-0.0582,-0.0807,-0.0392,0,0,0.0374,0.1179,0,-0.0517,0.0903,0.1075,852.5,39.12
35.091,0.0359,-0.0165,-0.0582,-0.0671,-0.0392,0,0,0.0438,0.1179,0,-0.0467,0.0997,0.1079,853.5,39.15
35.131,0.0378,-0.0084,-0.0583,-0.0519,-0.0394,0,0,0.051,0.1179,0,-0.0428,0.0996,0.1062,853.7,39.15
35.171,0.0382,0.0032,-0.0596,-0.037,-0.0454,0,0,0.056,0.1179,0,-0.0385,0.0929,0.1032,853.7,39.15
35.211,0.0382,0.0124,-0.0583,-0.0237,-0.0447,0,0,0.0556,0.1179,0,-0.0352,0.0891,0.1022,853.7,39.15
35.251,0.0382,0.0204,-0.0582,-0.0095,-0.0387,0,0,0.0551,0.1163,0,-0.0327,0.0893,0.1045,853.7,39.15
35.291,0.0382,0.0281,-0.0582,0.0037,-0.0528,0,0,0.0556,0.1125,0,-0.0287,0.0872,0.1047,853.7,39.15
35.331,0.0382,0.0355,-0.0582,0.0176,-0.0546,0,0,0.0555,0.1093,0,-0.0225,0.0873,0.1047,853.7,39.15
35.371,0.0382,0.04,-0.0582,0.0296,-0.0467,0,0,0.0514,0.1087,0,-0.0183,0.0873,0.104,853.7,39.15
35.411,0.0376,0.0405,-0.0582,0.0416,-0.0336,0,0,0.0421,0.1087,0,-0.0134,0.0873,0.1021,853.7,39.15
35.452,0.0347,0.0394,-0.0582,0.0528,-0.0268,0,0,0.0352,0.1068,0,-0.0085,0.0873,0.1033,853.7,39.15
35.492,0.031,0.0389,-0.0582,0.0632,-0.0354,0,0,0.0333,0.1056,0,-0.0077,0.0873,0.1051,853.7,39.15
35.532,0.0281,0.0385,-0.057,0.0716,-0.0448,0,0,0.0355,0.1056,0,-0.0015,0.0873,0.1073,853.7,39.15
35.572,0.0254,0.0359,-0.0522,0.079,-0.0421,0,0,0.0375,0.1056,0,0.0001,0.0873,0.1079,853.7,39.15
35.612,0.0234,0.0395,-0.0471,0.0848,-0.0342,0,0,0.0375,0.1056,0,0.0046,0.0873,0.1079,853.7,39.15
35.652,0.0201,0.0401,-0.0435,0.0909,-0.0287,0,0,0.0372,0.1056,0,0.0098,0.0873,0.1079,853.7,39.15
35.692,0.0202,0.0408,-0.0436,0.0951,-0.0315,0,0,0.0374,0.1056,0,0.0242,0.0873,0.1093,853.7,39.15
35.732,0.0105,0.0417,-0.0436,0.0992,-0.0298,0,0,0.0376,0.1057,0,0.0384,0.0907,0.111,853.7,39.15
35.772,0.0048,0.042,-0.0436,0.1011,-0.0279,0,0,0.0368,0.1077,0,0.0446,0.0989,0.1111,853.7,39.15
35.812,0.0005,0.0443,-0.0436,0.0989,-0.0166,0,0,0.0342,0.1109,0,0.0506,0.0998,0.1131,853.7,39.15
35.852,-0.0019,0.0445,-0.0429,0.0965,-0.0203,0,0,0.0335,0.1118,0,0.0509,0.0997,0.1166,853.7,39.15
35.892,-0.0046,0.0456,-0.0345,0.0934,-0.0211,0,0,0.0336,0.1118,0,0.0487,0.0997,0.12,853.7,39.15
35.932,-0.0103,0.0453,-0.0291,0.0905,-0.0146,0,0,0.0322,0.1124,0,0.0434,0.0997,0.1206,853.7,39.15
35.972,-0.0168,0.0456,-0.0291,0.0874,-0.0019,0,0,0.0273,0.1142,0,0.0341,0.0997,0.1222,853.7,39.15
36.012,-0.0217,0.042,-0.0291,0.083,0.0018,0,0,0.0195,0.1148,0,0.0278,0.1051,0.1238,854.1,39.16
36.052,-0.0246,0.0365,-0.0291,0.0789,-0.0092,0,0,0.0109,0.1148,0,0.0206,0.1121,0.1245,854.8,39.18
36.092,-0.0269,0.0297,-0.0291,0.0753,-0.0087,0,0,0.0053,0.1148,0,0.0166,0.1122,0.1253,854.7,39.17
36.132,-0.0257,0.0234,-0.0291,0.0704,-0.0037,0,0,0.0029,0.1146,0,0.0118,0.1122,0.1243,857.3,39.24
36.172,-0.0288,0.0161,-0.0291,0.0654,-0.0061,0,0,0.0039,0.1126,0,0.0084,0.1122,0.1238,859.3,39.28
36.213,-0.0341,0.0121,-0.0291,0.06,-0.0015,0,0,0.005,0.1117,0,0.0028,0.1122,0.1238,863.3,39.37
36.253,-0.0386,0.0096,-0.0291,0.0555,-0.0088,0,0,0.007,0.1118,0,0.0012,0.1122,0.1227,865.5,39.42
36.293,-0.0399,0.0075,-0.0291,0.0502,0.0049,0,0,0.0059,0.1109,0,-0.0011,0.1122,0.1224,865.5,39.42
36.333,-0.0399,0.0059,-0.0291,0.0442,0.0109,0,0,0.0053,0.1089,0,-0.0051,0.1122,0.1236,865.5,39.42
36.373,-0.0416,0.004,-0.0291,0.038,0.0021,0,0,0.0053,0.1087,0,-0.0019,0.1122,0.1234,865.5,39.42
36.413,-0.0432,0.0019,-0.0291,0.0328,0.0014,0,0,0.0053,0.1087,0,-0.0047,0.1122,0.1236,865.5,39.42
36.453,-0.0441,0.0004,-0.0291,0.0271,-0.0038,0,0,0.0053,0.1087,0,-0.0075,0.1122,0.1215,865.5,39.42
36.493,-0.0463,-0.0021,-0.0284,0.0229,0.002,0,0,0.0048,0.1087,0,-0.0093,0.1122,0.1206,865.5,39.42
36.533,-0.0465,-0.0038,-0.0186,0.017,0.0091,0,0,0.0035,0.1086,0,-0.0078,0.1122,0.1197,865.5,39.42
36.573,-0.0469,-0.0024,-0.0144,0.0105,0.0055,0,0,0.0032,0.1065,0,-0.0081,0.1122,0.1176,865.5,39.42
36.613,-0.0492,-0.0056,-0.0159,0.0066,0.0026,0,0,0.0031,0.1056,0,-0.0104,0.1122,0.1174,865.5,39.42
36.653,-0.0499,-0.007,-0.019,0.0015,0.0082,0,0,0.0016,0.1056,0,-0.0098,0.1122,0.1176,865.5,39.42
36.693,-0.0478,-0.0093,-0.0268,-0.0026,0.0161,0,0,0.0002,0.1048,0,-0.0072,0.1122,0.1197,865.5,39.42
36.733,-0.0465,-0.0126,-0.0291,-0.0065,0.0205,0,0,-0.0009,0.1028,0,-0.0105,0.1122,0.1195,865.5,39.42
36.773,-0.0465,-0.0131,-0.0291,-0.0101,0.0054,0,0,-0.0014,0.1026,0,-0.0093,0.1122,0.1169,865.5,39.42
36.813,-0.0467,-0.0172,-0.0291,-0.0124,0.0056,0,0,-0.0016,0.1026,0,-0.0094,0.1122,0.1146,865.5,39.42
36.853,-0.0489,-0.0192,-0.0291,-0.0149,0.0107,0,0,-0.0016,0.1026,0,-0.0068,0.1122,0.1142,865.5,39.42
36.893,-0.0478,-0.0209,-0.0291,-0.019,0.0114,0,0,-0.0011,0.1026,0,-0.0072,0.1122,0.1153,865.5,39.42
36.933,-0.0465,-0.0224,-0.0291,-0.0215,0.0048,0,0,-0.0008,0.1026,0,-0.0059,0.1122,0.1173,865.5,39.42
36.974,-0.0465,-0.0225,-0.0291,-0.0235,-0.0025,0,0,-0.0008,0.1026,0,-0.0042,0.1122,0.1174,865.5,39.42
37.014,-0.0465,-0.0229,-0.0291,-0.0238,0.0157,0,0,-0.0007,0.1026,0,-0.0036,0.1122,0.1173,865.5,39.42
37.054,-0.0465,-0.0246,-0.0291,-0.0242,0.0137,0,0,-0.0002,0.1026,0,-0.0032,0.1122,0.1151,865.5,39.42
37.094,-0.0456,-0.0246,-0.0291,-0.0268,0.0091,0,0,0.0032,0.1026,0,0.0009,0.1122,0.1126,865.5,39.42
37.134,-0.0434,-0.0258,-0.0291,-0.0288,0.0064,0,0,0.0101,0.1026,0,-0.0011,0.1122,0.1122,865.5,39.42
37.174,-0.0426,-0.0222,-0.0291,-0.0301,0.0088,0,0,0.0138,0.1034,0,-0.0003,0.1122,0.1142,865.5,39.42
37.214,-0.0403,-0.0183,-0.0291,-0.0326,0.0052,0,0,0.0152,0.1054,0,-0.0045,0.1122,0.1162,865.5,39.42
37.254,-0.0399,-0.016,-0.0291,-0.033,-0.0056,0,0,0.0135,0.1054,0,-0.0062,0.1122,0.1174,865.5,39.42
37.294,-0.0399,-0.0145,-0.0291,-0.0346,-0.0077,0,0,0.0102,0.1056,0,-0.0079,0.1122,0.1168,865.5,39.42
37.334,-0.0385,-0.0152,-0.0291,-0.035,-0.0083,0,0,0.0069,0.1056,0,-0.0101,0.1122,0.1146,865.5,39.42
37.374,-0.0357,-0.017,-0.0291,-0.0336,0.0029,0,0,0.0054,0.1056,0,-0.0109,0.1122,0.1122,865.5,39.42
37.414,-0.0329,-0.0171,-0.0291,-0.0331,-0.0008,0,0,0.0064,0.1056,0,-0.0123,0.1122,0.1127,865.5,39.42
37.454,-0.0321,-0.0187,-0.0316,-0.0312,-0.0115,0,0,0.0112,0.1056,0,-0.0126,0.1122,0.1142,865.5,39.42
37.494,-0.0331,-0.0181,-0.0303,-0.0298,-0.0029,0,0,0.0161,0.1056,0,-0.0122,0.1122,0.1142,865.5,39.42
37.534,-0.0332,-0.0154,-0.0301,-0.0276,-0.0022,0,0,0.0166,0.1056,0,-0.0138,0.1122,0.1141,865.5,39.42
37.574,-0.0328,-0.0136,-0.0321,-0.0265,0.0015,0,0,0.0179,0.1056,0,-0.0118,0.1122,0.1122,865.5,39.42
37.614,-0.0302,-0.0128,-0.0401,-0.0256,-0.0091,0,0,0.0192,0.1056,0,-0.0102,0.1122,0.1112,865.5,39.42
37.654,-0.0275,-0.0121,-0.0437,-0.0241,-0.0066,0,0,0.0181,0.1056,0,-0.0111,0.1122,0.1111,865.5,39.42
37.694,-0.0249,-0.0109,-0.0436,-0.0219,0.0034,0,0,0.0154,0.1056,0,-0.0054,0.1122,0.1106,865.5,39.42
37.735,-0.0239,-0.0093,-0.0436,-0.0213,-0.006,0,0,0.0139,0.1056,0,0.0082,0.1117,0.1108,865.5,39.42
37.775,-0.0239,-0.0116,-0.0436,-0.0197,-0.0123,0,0,0.014,0.1056,0,0.0178,0.111,0.1124,865.5,39.42
37.815,-0.0239,-0.0102,-0.0436,-0.0194,-0.008,0,0,0.0162,0.1056,0,0.025,0.1122,0.1142,865.5,39.42
37.855,-0.0252,-0.0089,-0.0436,-0.0195,-0.0024,0,0,0.0181,0.1056,0,0.0311,0.1122,0.1142,865.5,39.42
37.895,-0.0274,-0.0052,-0.0436,-0.0186,-0.0015,0,0,0.0206,0.1056,0,0.0371,0.1122,0.1142,865.5,39.42
37.935,-0.0256,-0.0024,-0.0436,-0.0186,-0.0041,0,0,0.0217,0.1056,0,0.033,0.1122,0.1149,866.4,39.44
37.975,-0.0238,-0.0025,-0.0436,-0.0189,-0.0047,0,0,0.0212,0.1056,0,0.0334,0.1122,0.117,869.1,39.5
38.015,-0.0227,-0.0024,-0.0436,-0.0182,-0.0066,0,0,0.0208,0.1056,0,0.0248,0.1132,0.1191,871.3,39.55
38.055,-0.0216,0.001,-0.0436,-0.0167,-0.0046,0,0,0.0207,0.1056,0,0.0218,0.1211,0.1207,875.9,39.66
38.095,-0.0234,0.0026,-0.0436,-0.0162,-0.0114,0,0,0.0198,0.1056,0,0.0164,0.1247,0.1229,877.4,39.7
38.135,-0.0239,0.002,-0.0436,-0.0162,-0.0234,0,0,0.0169,0.1056,0,0.0134,0.1247,0.1238,877.4,39.69
38.175,-0.0239,-0.0024,-0.0436,-0.0164,-0.0133,0,0,0.015,0.1065,0,0.0081,0.1247,0.1224,877.4,39.69
38.215,-0.0226,-0.0055,-0.0436,-0.0162,-0.005,0,0,0.019,0.1085,0,0.004,0.1247,0.1206,877.4,39.69
38.255,-0.0204,-0.0057,-0.0436,-0.017,-0.0093,0,0,0.0273,0.1087,0,0.001,0.1247,0.1206,875.1,39.64
38.295,-0.0221,-0.001,-0.0436,-0.0155,-0.0112,0,0,0.0286,0.1087,0,-0.0025,0.1247,0.1206,871.7,39.56
38.335,-0.0239,0.0026,-0.0436,-0.0149,-0.0101,0,0,0.0287,0.1087,0,-0.003,0.1247,0.1206,874,39.62
38.375,-0.0238,0.0046,-0.0436,-0.0151,-0.0163,0,0,0.0287,0.1087,0,-0.0036,0.1247,0.1206,876,39.66
38.415,-0.0216,0.0042,-0.0436,-0.0143,-0.0106,0,0,0.0287,0.1087,0,-0.004,0.1247,0.1206,875.4,39.65
38.455,-0.0177,0.0053,-0.0436,-0.014,-0.0066,0,0,0.0287,0.1087,0,-0.0007,0.1247,0.1206,874.8,39.63
38.496,-0.0158,0.0027,-0.0436,-0.0129,-0.0128,0,0,0.0287,0.1087,0,0.0001,0.1247,0.1206,869,39.5
38.536,-0.0184,0.0034,-0.0436,-0.0133,-0.0052,0,0,0.0301,0.1087,0,0.0012,0.1247,0.1189,867.7,39.47
38.576,-0.0205,0.0063,-0.0436,-0.0112,-0.0037,0,0,0.0311,0.1087,0,0.0033,0.1247,0.1163,868.5,39.49
38.616,-0.0208,0.0064,-0.0436,-0.0096,-0.0086,0,0,0.0312,0.1087,0,0.0029,0.1247,0.1164,865.6,39.42
38.656,-0.0189,0.0091,-0.0436,-0.009,-0.0084,0,0,0.0305,0.1087,0,0.0045,0.1247,0.1168,872.9,39.59
38.696,-0.0167,0.0117,-0.0436,-0.0078,-0.0114,0,0,0.0301,0.1087,0,0.0007,0.1247,0.1187,877.5,39.69
38.736,-0.0166,0.0137,-0.0436,-0.0053,-0.0129,0,0,0.0297,0.1087,0,0.0061,0.1247,0.1192,877.4,39.69
38.776,-0.0188,0.011,-0.0429,-0.0053,-0.0148,0,0,0.0281,0.1087,0,0.0049,0.1247,0.1174,877.4,39.69
38.816,-0.0202,0.0111,-0.0345,-0.0048,-0.0186,0,0,0.0231,0.1087,0,0.0054,0.1247,0.1168,877.4,39.69
38.856,-0.0202,0.0109,-0.0291,-0.0034,-0.0119,0,0,0.0185,0.1087,0,0.0081,0.1247,0.1146,877.4,39.69
38.896,-0.0202,0.0103,-0.0291,-0.003,-0.0042,0,0,0.0155,0.1068,0,0.0101,0.1247,0.1142,875.2,39.64
38.936,-0.0202,0.0101,-0.0291,-0.0031,-0.0106,0,0,0.0142,0.1056,0,0.0125,0.1247,0.1143,873.1,39.6
38.976,-0.0212,0.0078,-0.0291,-0.0015,-0.0152,0,0,0.014,0.1055,0,0.0103,0.1247,0.1162,871.8,39.57
39.016,-0.0217,0.0093,-0.0291,-0.0002,-0.0151,0,0,0.0141,0.1053,0,0.0112,0.1247,0.1194,873.4,39.6
39.056,-0.0202,0.0102,-0.0327,0.0001,-0.0054,0,0,0.0136,0.1056,0,0.0117,0.1247,0.1206,866.9,39.45
39.096,-0.0183,0.0065,-0.0301,0.001,-0.0032,0,0,0.0132,0.105,0,0.0117,0.1263,0.1189,866.9,39.45
39.136,-0.0175,0.0086,-0.029,0.0018,-0.0118,0,0,0.0129,0.103,0,0.0221,0.1344,0.1175,873.7,39.61
39.176,-0.0212,0.0106,-0.0291,0.0035,-0.0137,0,0,0.0129,0.1026,0,0.0269,0.136,0.1185,867.9,39.48
39.216,-0.0254,0.0117,-0.0291,0.0047,-0.0115,0,0,0.0129,0.1026,0,0.0316,0.1371,0.1214,867.8,39.47
39.256,-0.0273,0.0075,-0.0291,0.0048,-0.0028,0,0,0.013,0.1042,0,0.0313,0.1371,0.1236,870.5,39.54
39.297,-0.0245,0.0078,-0.0291,0.0031,-0.0131,0,0,0.0129,0.1056,0,0.0327,0.1371,0.1231,866.6,39.45
39.337,-0.0205,0.0063,-0.0291,0.0033,-0.0154,0,0,0.0129,0.1056,0,0.0278,0.1371,0.1206,865.5,39.42
39.377,-0.0179,0.0059,-0.0291,0.0027,-0.014,0,0,0.0129,0.1056,0,0.0256,0.1371,0.1189,865.5,39.42
39.417,-0.0204,0.006,-0.0291,0.0027,-0.0101,0,0,0.0129,0.1056,0,0.0206,0.1371,0.1212,865.5,39.42
39.457,-0.0247,0.0053,-0.0291,0.003,-0.0091,0,0,0.0129,0.1056,0,0.0208,0.1371,0.1236,865.5,39.42
39.497,-0.0265,0.0028,-0.0291,0.0032,-0.0076,0,0,0.0129,0.1056,0,0.0138,0.1371,0.1238,865.5,39.42
39.537,-0.0231,0.0038,-0.0291,0.0036,-0.006,0,0,0.0121,0.1056,0,0.0089,0.1396,0.1238,865.5,39.42
39.577,-0.0205,0.0029,-0.0291,0.0047,-0.0008,0,0,0.0111,0.1056,0,-0.0014,0.1467,0.1238,865.5,39.42
39.617,-0.0204,0.0024,-0.0291,0.005,0.0006,0,0,0.007,0.1056,0,-0.0046,0.1474,0.1238,865.5,39.42
39.657,-0.0229,0.0024,-0.0291,0.0052,-0.0051,0,0,0.0051,0.1056,0,-0.0075,0.1496,0.1237,865.5,39.42
39.697,-0.0255,0.0007,-0.0291,0.0057,-0.0179,0,0,0.0051,0.1056,0,-0.0117,0.1453,0.1216,865.5,39.42
39.737,-0.0275,-0.0018,-0.0291,0.0057,-0.0263,0,0,0.0065,0.1056,0,-0.0127,0.1375,0.1183,865.5,39.42
39.777,-0.0256,-0.0062,-0.0291,0.006,-0.0059,0,0,0.0065,0.1056,0,-0.0168,0.1371,0.1174,865.5,39.42
39.817,-0.022,-0.0079,-0.0291,0.0066,-0.0134,0,0,0.0038,0.1056,0,-0.0146,0.1371,0.1174,865.5,39.42
39.857,-0.0202,-0.0106,-0.0291,0.0075,-0.0137,0,0,0.0026,0.1056,0,-0.0134,0.1371,0.1174,865.5,39.42
39.897,-0.0226,-0.0123,-0.0291,0.0067,-0.0067,0,0,0.0032,0.1056,0,-0.0117,0.1371,0.1174,865.5,39.42
39.937,-0.0289,-0.0147,-0.0291,0.0067,-0.0063,0,0,0.0047,0.1056,0,-0.0122,0.1371,0.116,865.5,39.42
39.977,-0.0327,-0.0177,-0.0291,0.0063,0.0001,0,0,0.0023,0.1056,0,-0.0124,0.1371,0.1143,865.5,39.42
40.017,-0.031,-0.0175,-0.0291,0.006,-0.0089,0,0,0.0007,0.1056,0,-0.0063,0.1371,0.1142,865.5,39.42
40.058,-0.0236,-0.0171,-0.0291,0.0058,-0.0114,0,0,0.0005,0.1056,0,-0.0082,0.1371,0.1142,865.5,39.42
40.098,-0.0206,-0.0163,-0.0291,0.0052,0.0037,0,0,0.001,0.1056,0,-0.0071,0.1371,0.1142,865.5,39.42
40.138,-0.0246,-0.0164,-0.0291,0.0072,0.0113,0,0,0.0032,0.1056,0,-0.0049,0.1371,0.1142,865.5,39.42
40.178,-0.0325,-0.0137,-0.0291,0.0069,0.002,0,0,0.0054,0.1056,0,-0.0043,0.1371,0.1142,865.5,39.42
40.218,-0.0365,-0.0125,-0.0291,0.0072,-0.0031,0,0,0.0056,0.1056,0,-0.0029,0.1371,0.1142,865.5,39.42
40.258,-0.0336,-0.0142,-0.0291,0.0082,-0.0067,0,0,0.0058,0.1056,0,-0.0022,0.1371,0.1142,865.5,39.42
40.298,-0.0271,-0.0103,-0.0291,0.0066,-0.0007,0,0,0.0058,0.1056,0,-0.0022,0.1371,0.1142,865.5,39.42
40.338,-0.0241,-0.0092,-0.0291,0.0082,-0.0093,0,0,0.0059,0.1056,0,-0.0017,0.1371,0.1142,865.5,39.42
40.378,-0.0279,-0.0087,-0.0291,0.0066,0.0034,0,0,0.0076,0.1056,0,0.001,0.1371,0.1153,865.5,39.42
40.418,-0.0332,-0.0128,-0.0291,0.0054,-0.0002,0,0,0.0081,0.1056,0,-0.0008,0.1371,0.1173,865.5,39.42
40.458,-0.0358,-0.0131,-0.0291,0.0054,0.0075,0,0,0.0081,0.1056,0,-0.0002,0.1371,0.1154,865.5,39.42
40.498,-0.0329,-0.0121,-0.0291,0.0038,0.0141,0,0,0.0081,0.1056,0,0.0001,0.1371,0.1142,865.5,39.42
40.538,-0.0286,-0.0135,-0.0302,0.0036,0.0011,0,0,0.0081,0.1056,0,0.0003,0.1371,0.1142,865.5,39.42
40.578,-0.0291,-0.0146,-0.0299,0.0019,-0.0047,0,0,0.0081,0.1056,0,0,0.1371,0.1153,865.5,39.42
40.618,-0.0319,-0.0141,-0.0318,0.0011,0.0036,0,0,0.0081,0.1056,0,0.0008,0.1371,0.1173,865.5,39.42
40.658,-0.0352,-0.0125,-0.0404,-0.0004,0.0066,0,0,0.0094,0.1056,0,-0.0006,0.1371,0.1174,865.5,39.42
40.698,-0.0343,-0.0097,-0.0436,-0.0009,-0.0007,0,0,0.0123,0.1056,0,-0.0007,0.1371,0.1163,865.5,39.42
40.738,-0.0316,-0.0058,-0.0436,-0.0016,-0.0102,0,0,0.0128,0.1056,0,-0.0015,0.1371,0.1164,865.5,39.42
40.778,-0.0312,-0.004,-0.0436,-0.0013,-0.0068,0,0,0.013,0.1056,0,-0.0004,0.1371,0.1174,863.1,39.37
40.819,-0.0324,-0.0037,-0.0386,-0.0015,0.0036,0,0,0.0146,0.1056,0,-0.0004,0.1371,0.1174,858.3,39.26
40.859,-0.0356,-0.0039,-0.0372,-0.0001,-0.0069,0,0,0.0185,0.1056,0,-0.0017,0.1371,0.1174,862.9,39.36
40.899,-0.0366,-0.0008,-0.0436,-0.002,0.0027,0,0,0.0192,0.1056,0,0.002,0.1371,0.1174,862.4,39.35
40.939,-0.0351,0.0015,-0.0414,-0.0027,-0.0017,0,0,0.0202,0.1056,0,0.0003,0.1371,0.1174,865.2,39.42
40.979,-0.0333,0.0025,-0.042,-0.0038,0.0032,0,0,0.0204,0.1056,0,0.0011,0.1371,0.116,862.7,39.36
41.019,-0.0332,0.0037,-0.0374,-0.0037,0.0095,0,0,0.0202,0.1056,0,0.0025,0.1386,0.1149,856.4,39.21
41.059,-0.0347,0.0053,-0.0292,-0.0049,-0.0059,0,0,0.0203,0.1056,0,0.0036,0.1472,0.117,853.6,39.15
41.099,-0.0365,0.0045,-0.0348,-0.0064,-0.0048,0,0,0.02,0.1056,0,0.0046,0.1477,0.1174,853.7,39.15
41.139,-0.0341,0.0065,-0.0339,-0.0071,0.0016,0,0,0.0201,0.1056,0,0.0048,0.1488,0.1174,853.8,39.15
41.179,-0.0315,0.0093,-0.0331,-0.0076,-0.0013,0,0,0.0203,0.1056,0,0.0131,0.1484,0.1174,854.8,39.18
41.219,-0.0312,0.0086,-0.0302,-0.0081,-0.0035,0,0,0.0204,0.1054,0,0.0177,0.1495,0.116,854.6,39.17
41.259,-0.0321,0.0093,-0.0299,-0.0078,-0.0103,0,0,0.0204,0.1054,0,0.0246,0.1496,0.1143,854.7,39.18
41.299,-0.0353,0.0084,-0.0291,-0.0089,-0.0112,0,0,0.0203,0.1052,0,0.0258,0.1496,0.1153,853.7,39.15
41.339,-0.0354,0.0087,-0.0291,-0.0092,-0.0071,0,0,0.0206,0.1053,0,0.0268,0.1496,0.1182,853.7,39.15
41.379,-0.0334,0.0077,-0.0291,-0.01,0.0002,0,0,0.0203,0.1056,0,0.0224,0.1496,0.1204,853.7,39.15
41.419,-0.0324,0.0095,-0.0291,-0.0114,0.0021,0,0,0.0202,0.1056,0,0.0218,0.1496,0.1215,853.7,39.15
41.459,-0.0313,0.0121,-0.0291,-0.0114,-0.0101,0,0,0.0204,0.1056,0,0.014,0.1496,0.1234,853.7,39.15
41.499,-0.0312,0.0129,-0.0291,-0.0108,-0.0045,0,0,0.0203,0.1056,0,0.0079,0.1496,0.1238,853.7,39.15
41.539,-0.0312,0.015,-0.0291,-0.0101,0.0036,0,0,0.0181,0.1056,0,0.0027,0.1496,0.1246,853.7,39.15
41.58,-0.0298,0.0147,-0.0291,-0.0097,-0.0083,0,0,0.0131,0.1056,0,-0.002,0.1496,0.1263,855.5,39.2
41.62,-0.0279,0.0097,-0.0291,-0.0106,-0.0092,0,0,-0.0024,0.1056,0,-0.0057,0.1496,0.1244,855.1,39.19
41.66,-0.028,-0.0015,-0.0291,-0.0124,-0.0128,0,0,-0.0325,0.1056,0,-0.0084,0.1496,0.1237,853.6,39.16
41.7,-0.0305,-0.0224,-0.0291,-0.0137,-0.0021,0,0,-0.0681,0.1056,0,-0.0148,0.1496,0.1229,853.7,39.15
41.74,-0.0313,-0.0548,-0.0308,-0.0143,-0.0126,0,0,-0.103,0.1056,0,-0.0186,0.1496,0.1208,853.7,39.15
41.78,-0.0314,-0.0985,-0.0391,-0.0171,-0.0259,0,0,-0.1458,0.1056,0,-0.0218,0.1496,0.1206,853.7,39.16
41.82,-0.0302,-0.1489,-0.0437,-0.0187,-0.0281,0,0,-0.1881,0.1056,0,-0.0329,0.1496,0.1192,853.7,39.15
41.86,-0.0259,-0.2023,-0.0465,-0.0217,-0.0228,0,0,-0.219,0.1056,0,-0.0434,0.1496,0.1174,853.7,39.15
41.9,-0.0239,-0.2599,-0.0565,-0.022,-0.016,0,0,-0.2487,0.1056,0,-0.0555,0.1495,0.116,853.7,39.15
41.94,-0.026,-0.3135,-0.0673,-0.0237,-0.02,0,0,-0.2745,0.1056,0,-0.0708,0.143,0.1143,853.7,39.15
41.98,-0.0305,-0.3639,-0.0804,-0.0236,-0.0132,0,0,-0.2899,0.1056,0,-0.0817,0.1372,0.1141,853.7,39.16
42.02,-0.0326,-0.4088,-0.095,-0.023,-0.003,0,0,-0.2873,0.1056,0,-0.0919,0.1371,0.1113,853.7,39.15
42.06,-0.0316,-0.4412,-0.1126,-0.0212,0.011,0,0,-0.2691,0.1056,0,-0.0982,0.1318,0.1076,853.7,39.15
42.1,-0.0289,-0.4606,-0.1322,-0.0207,0.0145,0,0,-0.2449,0.1056,0,-0.1043,0.1248,0.1044,853.7,39.16
42.14,-0.0291,-0.4657,-0.1485,-0.0189,0.0073,0,0,-0.2182,0.1056,0,-0.1056,0.1241,0.1015,853.7,39.15
42.18,-0.0332,-0.4575,-0.1666,-0.0156,0.0118,0,0,-0.1829,0.1056,0,-0.1044,0.1157,0.0987,850.7,39.09
42.22,-0.0394,-0.4379,-0.1829,-0.0127,0.0263,0,0,-0.1386,0.1056,0,-0.1081,0.1121,0.0948,851.5,39.11
42.26,-0.0451,-0.4023,-0.2014,-0.0109,0.0296,0,0,-0.0935,0.1056,0,-0.105,0.1107,0.091,853.6,39.15
42.3,-0.0464,-0.3578,-0.2162,-0.0071,0.0361,0,0,-0.0572,0.1056,0,-0.1009,0.1021,0.0882,853.7,39.16
42.341,-0.0441,-0.304,-0.2288,-0.0055,0.0338,0,0,-0.0067,0.1056,0,-0.0961,0.0997,0.0857,853.7,39.15
42.381,-0.0441,-0.2417,-0.2405,-0.0031,0.0434,0,0,0.0396,0.1056,0,-0.0853,0.0997,0.0838,853.7,39.15
42.421,-0.0491,-0.1733,-0.2475,-0.001,0.0527,0,0,0.0826,0.1056,0,-0.0758,0.0982,0.0838,853.7,39.16
42.461,-0.0572,-0.102,-0.2552,0.0025,0.0477,0,0,0.1271,0.1056,0,-0.06,0.0897,0.0831,853.7,39.16
42.501,-0.0625,-0.0274,-0.2597,0.0026,0.051,0,0,0.1706,0.1058,0,-0.0527,0.0872,0.0807,853.7,39.16
42.541,-0.0632,0.0473,-0.2536,0.0026,0.0504,0,0,0.2072,0.1078,0,-0.039,0.0873,0.0803,853.7,39.16
42.581,-0.0611,0.1215,-0.2485,0.0013,0.0484,0,0,0.244,0.1087,0,-0.0277,0.0873,0.0825,853.7,39.15
42.621,-0.06,0.2007,-0.2421,-0.0011,0.0525,0,0,0.2801,0.1087,0,-0.0207,0.0873,0.086,853.7,39.16
42.661,-0.0626,0.2749,-0.2313,-0.0032,0.0488,0,0,0.3142,0.1087,0,-0.0131,0.0873,0.088,853.7,39.16
42.701,-0.068,0.3466,-0.2194,-0.0067,0.0529,0,0,0.3445,0.1081,0,-0.0078,0.0873,0.0903,855.9,39.21
42.741,-0.0733,0.4213,-0.2023,-0.0102,0.0445,0,0,0.3655,0.1043,0,-0.0022,0.0873,0.0908,859.9,39.3
42.781,-0.0736,0.485,-0.1817,-0.0153,0.0419,0,0,0.3745,0.0991,0,-0.0032,0.0873,0.0934,863.4,39.38
42.821,-0.0686,0.5353,-0.16,-0.0207,0.0277,0,0,0.3752,0.0951,0,-0.001,0.0873,0.0983,861.2,39.33
42.861,-0.0631,0.573,-0.1394,-0.0256,0.0313,0,0,0.3725,0.0912,0,-0.001,0.0873,0.103,858.4,39.27
42.901,-0.0602,0.6027,-0.1164,-0.0329,0.0218,0,0,0.3656,0.0903,0,-0.0051,0.0873,0.1064,858.8,39.27
42.941,-0.0594,0.6229,-0.0907,-0.0419,0.0164,0,0,0.3531,0.0909,0,-0.0078,0.0873,0.1065,865.4,39.42
42.981,-0.0575,0.6301,-0.068,-0.0504,0.0015,0,0,0.3327,0.0944,0,-0.0127,0.0873,0.1051,865.5,39.43
43.021,-0.0544,0.6287,-0.0463,-0.0619,-0.0063,0,0,0.3058,0.099,0,-0.0197,0.0873,0.1062,865.5,39.42
43.061,-0.0485,0.6117,-0.0256,-0.0714,-0.0138,0,0,0.2719,0.1022,0,-0.0225,0.0873,0.1108,865.5,39.42
43.102,-0.042,0.5801,-0.0048,-0.0799,-0.0173,0,0,0.2321,0.1026,0,-0.0204,0.0873,0.1139,865.5,39.42
43.142,-0.036,0.5397,0.0186,-0.0894,-0.024,0,0,0.1894,0.1034,0,-0.0155,0.0873,0.1142,865.5,39.42
43.182,-0.0317,0.4861,0.0394,-0.0959,-0.0488,0,0,0.1439,0.1045,0,-0.0027,0.0873,0.1126,865.5,39.42
43.222,-0.0273,0.4253,0.0574,-0.1026,-0.0642,0,0,0.1029,0.1055,0,0.0083,0.0873,0.1111,865.4,39.42
43.262,-0.02,0.3613,0.075,-0.1102,-0.0501,0,0,0.0595,0.1056,0,0.0212,0.0873,0.1103,861.6,39.34
43.302,-0.0106,0.2932,0.0872,-0.1149,-0.053,0,0,0.0155,0.1056,0,0.0229,0.0916,0.1111,858.9,39.27
43.342,-0.0004,0.2224,0.0988,-0.1163,-0.071,0,0,-0.0196,0.1056,0,0.0265,0.0993,0.114,863,39.37
43.382,0.0085,0.147,0.109,-0.1181,-0.0778,0,0,-0.0612,0.1056,0,0.0212,0.0997,0.1168,865.3,39.42
43.422,0.0157,0.0719,0.1091,-0.1162,-0.0645,0,0,-0.1019,0.1056,0,0.0156,0.0997,0.1168,865.5,39.43
43.462,0.0209,-0.0027,0.1091,-0.1121,-0.0523,0,0,-0.124,0.1058,0,0.0045,0.0997,0.1145,865.5,39.43
43.502,0.0258,-0.0695,0.1091,-0.1042,-0.0603,0,0,-0.1431,0.1078,0,-0.0035,0.0997,0.1136,865.5,39.43
43.542,0.0307,-0.1263,0.1047,-0.0966,-0.0648,0,0,-0.1503,0.1087,0,-0.0083,0.0997,0.1148,865.5,39.42
43.582,0.0364,-0.1719,0.0899,-0.0864,-0.0719,0,0,-0.1448,0.1087,0,-0.0142,0.0997,0.117,865.5,39.42
43.622,0.0406,-0.2026,0.0872,-0.074,-0.0627,0,0,-0.1236,0.1087,0,-0.0196,0.0997,0.1173,865.5,39.42
43.662,0.0416,-0.2194,0.0813,-0.0604,-0.043,0,0,-0.0938,0.1087,0,-0.0237,0.0997,0.1153,865.5,39.42
43.702,0.0416,-0.2203,0.067,-0.0451,-0.0491,0,0,-0.0728,0.1087,0,-0.0254,0.0997,0.1164,865.5,39.42
43.742,0.0416,-0.2117,0.0594,-0.0274,-0.0408,0,0,-0.0611,0.1087,0,-0.0271,0.0997,0.1155,865.5,39.42
43.782,0.0435,-0.2019,0.0451,-0.011,-0.0411,0,0,-0.0589,0.1087,0,-0.0289,0.0997,0.1142,865.5,39.42
43.822,0.0473,-0.1967,0.0436,0.0058,-0.0371,0,0,-0.0609,0.1087,0,-0.0327,0.0997,0.1142,865.5,39.42
43.862,0.0482,-0.1887,0.0361,0.0216,-0.0339,0,0,-0.0619,0.1087,0,-0.0348,0.0997,0.1149,865.5,39.42
43.903,0.0455,-0.1796,0.0225,0.0386,-0.0445,0,0,-0.0616,0.1087,0,-0.0364,0.0954,0.117,865.5,39.42
43.943,0.0402,-0.1705,0.0216,0.0537,-0.0404,0,0,-0.0603,0.1087,0,-0.0331,0.0877,0.1161,865.5,39.42
43.983,0.038,-0.162,0.0082,0.0673,-0.0381,0,0,-0.0585,0.1098,0,-0.0327,0.0872,0.1143,865.5,39.43
44.023,0.0367,-0.1542,-0.0002,0.0801,-0.0307,0,0,-0.0559,0.1117,0,-0.0287,0.0873,0.1142,865.5,39.42
44.063,0.0336,-0.1485,0,0.0916,-0.0302,0,0,-0.0519,0.1118,0,-0.0282,0.0873,0.1142,865.5,39.42
44.103,0.0298,-0.1382,-0.005,0.101,-0.0304,0,0,-0.0446,0.1118,0,-0.0262,0.0873,0.1116,865.5,39.42
44.143,0.0248,-0.1276,-0.0141,0.1083,-0.032,0,0,-0.034,0.1118,0,-0.0237,0.0873,0.1083,869,39.5
44.183,0.0201,-0.1151,-0.0146,0.1143,-0.0187,0,0,-0.021,0.1118,0,-0.0209,0.0873,0.1079,872,39.57
44.223,0.0152,-0.0985,-0.0145,0.1192,-0.0135,0,0,-0.0114,0.1118,0,-0.0195,0.0873,0.1085,874.2,39.62
44.263,0.0082,-0.0832,-0.0221,0.1236,-0.0162,0,0,-0.009,0.1118,0,-0.0171,0.0873,0.1107,874.4,39.63
44.303,0.0023,-0.0701,-0.0291,0.125,-0.0114,0,0,-0.0087,0.1118,0,-0.0159,0.0858,0.1122,869.5,39.51
44.343,-0.0042,-0.0578,-0.0291,0.1269,-0.0045,0,0,-0.0061,0.1118,0,-0.0128,0.0837,0.1121,871.3,39.56
44.383,-0.0118,-0.0486,-0.0291,0.1259,0.0021,0,0,-0.002,0.1118,0,-0.0105,0.0872,0.1097,877.2,39.69
44.423,-0.0179,-0.0387,-0.0291,0.1229,0.0021,0,0,-0.0019,0.112,0,-0.0068,0.0843,0.1073,877.4,39.69
44.463,-0.0239,-0.0307,-0.0291,0.1196,0.0039,0,0,0.0005,0.1133,0,-0.0063,0.0833,0.1057,877.4,39.69
44.503,-0.0297,-0.0205,-0.0291,0.1153,0.0081,0,0,0.0016,0.1132,0,-0.0025,0.083,0.1075,877.4,39.69
44.543,-0.0342,-0.014,-0.0291,0.1101,0.011,0,0,0.0049,0.1133,0,0.0006,0.0837,0.109,877.4,39.69
44.583,-0.0393,-0.0074,-0.0291,0.104,0.0065,0,0,0.0072,0.1133,0,0.0009,0.0839,0.111,877.4,39.69
44.623,-0.0432,-0.0008,-0.0291,0.0971,0.0128,0,0,0.0059,0.1143,0,0.0028,0.0857,0.1111,877.4,39.69
44.664,-0.0459,0.0022,-0.0291,0.0877,0.0068,0,0,0.0053,0.1142,0,0.0001,0.0864,0.1102,877.4,39.69
44.704,-0.0477,0.0017,-0.0291,0.0798,0.0179,0,0,0.0051,0.1126,0,0.0018,0.0873,0.1082,877.4,39.69
44.744,-0.0516,0.0024,-0.0291,0.0707,0.0155,0,0,0.0051,0.1117,0,0.0042,0.0873,0.1079,877.4,39.69
44.784,-0.057,0.0036,-0.0291,0.0619,0.0222,0,0,0.0046,0.1117,0,0.0111,0.0873,0.1093,882.8,39.81
44.824,-0.0612,0.0026,-0.0291,0.0516,0.0278,0,0,0.0044,0.1099,0,0.0176,0.0873,0.1121,889,39.95
44.864,-0.0626,0.0043,-0.0291,0.0412,0.0247,0,0,0.0052,0.1078,0,0.0222,0.0873,0.1141,889.4,39.96
44.904,-0.0628,0.0043,-0.0291,0.0317,0.0236,0,0,0.008,0.1059,0,0.0263,0.0873,0.114,889.4,39.96
44.944,-0.0632,0.0048,-0.0291,0.0235,0.0205,0,0,0.0095,0.1056,0,0.0298,0.0873,0.114,889.4,39.96
44.984,-0.0643,0.0046,-0.0291,0.0132,0.0106,0,0,0.009,0.1056,0,0.0276,0.0882,0.1142,889.4,39.96
45.024,-0.0664,0.0026,-0.0291,0.0037,0.0155,0,0,0.0082,0.1056,0,0.0283,0.0883,0.1156,889.4,39.96
45.064,-0.0665,-0.0001,-0.0291,-0.0058,0.0222,0,0,0.0056,0.1056,0,0.0246,0.0938,0.1174,889.4,39.96
45.104,-0.0661,-0.0017,-0.0291,-0.0131,0.0171,0,0,0.0033,0.1056,0,0.0242,0.0998,0.1185,889.4,39.96
45.144,-0.0638,-0.0055,-0.0291,-0.0222,0.0077,0,0,0.0031,0.1056,0,0.0198,0.0997,0.1205,889.4,39.96
45.184,-0.0631,-0.0078,-0.0291,-0.0305,0.0143,0,0,0.0031,0.1056,0,0.0201,0.0997,0.1206,889.4,39.96
45.224,-0.0629,-0.0094,-0.0291,-0.0364,0.0108,0,0,0.0031,0.1056,0,0.0153,0.0997,0.1192,889.4,39.96
45.264,-0.0624,-0.0117,-0.0291,-0.0422,0.0087,0,0,0.0031,0.1056,0,0.0135,0.0997,0.1174,889.4,39.96
45.304,-0.0598,-0.0135,-0.0291,-0.0482,0.008,0,0,0.0036,0.1056,0,0.0154,0.0997,0.1188,889.4,39.96
45.344,-0.0562,-0.0141,-0.0291,-0.0537,0.0128,0,0,0.0032,0.1056,0,0.0103,0.0997,0.1205,889.4,39.96
45.384,-0.0527,-0.0152,-0.0291,-0.0568,0.0212,0,0,0.0031,0.1063,0,0.0109,0.0997,0.1206,889.4,39.96
45.425,-0.0503,-0.0163,-0.0291,-0.0603,0.0181,0,0,0.0047,0.1083,0,0.0129,0.0997,0.1206,889.4,39.96
45.465,-0.0481,-0.0166,-0.0291,-0.063,0.0038,0,0,0.0064,0.1087,0,0.0137,0.0997,0.1189,889.4,39.96
45.505,-0.0465,-0.0161,-0.0291,-0.0654,0.0041,0,0,0.008,0.1087,0,0.0114,0.0997,0.118,889.4,39.96
45.545,-0.0448,-0.0172,-0.0291,-0.0666,0.0087,0,0,0.0072,0.1087,0,0.0115,0.0997,0.1202,889.4,39.96
45.585,-0.0432,-0.0188,-0.0291,-0.0682,0.0033,0,0,0.0064,0.1087,0,0.0116,0.0997,0.1192,890.2,39.98
45.625,-0.0405,-0.0223,-0.0291,-0.0691,-0.0064,0,0,0.0075,0.1087,0,0.0084,0.0997,0.1174,890.4,39.99
45.665,-0.0358,-0.0223,-0.0291,-0.0695,-0.001,0,0,0.008,0.1087,0,0.0121,0.0997,0.1174,890.9,40
45.705,-0.0321,-0.0236,-0.0292,-0.0692,0.0007,0,0,0.0081,0.1087,0,0.0114,0.0997,0.1174,890.7,39.99
45.745,-0.0312,-0.025,-0.0341,-0.0665,-0.0149,0,0,0.0081,0.1087,0,0.0121,0.0997,0.1174,889.4,39.96
45.785,-0.0312,-0.023,-0.0351,-0.0659,-0.0154,0,0,0.0095,0.1087,0,0.0123,0.1063,0.1174,889.4,39.96
45.825,-0.0297,-0.0234,-0.0426,-0.0625,-0.0234,0,0,0.0103,0.1083,0,0.0129,0.1113,0.1183,889.4,39.96
45.865,-0.0269,-0.0235,-0.0437,-0.0608,-0.0017,0,0,0.0102,0.1062,0,0.0118,0.1118,0.1204,889.8,39.97
45.905,-0.0233,-0.0209,-0.0436,-0.0572,-0.0048,0,0,0.0117,0.1056,0,0.0136,0.1122,0.1206,890.5,39.99
45.945,-0.0188,-0.0182,-0.0436,-0.0541,-0.0238,0,0,0.0135,0.1056,0,0.0127,0.1122,0.1186,890.3,39.98
45.985,-0.0143,-0.02,-0.0436,-0.0505,-0.011,0,0,0.0138,0.1056,0,0.0089,0.1122,0.1174,890.9,40
46.025,-0.0128,-0.0191,-0.0436,-0.048,-0.009,0,0,0.0131,0.1056,0,0.0091,0.1122,0.1178,889.8,39.97
46.065,-0.0129,-0.0176,-0.0436,-0.0435,-0.0147,0,0,0.015,0.1056,0,0.0098,0.1122,0.12,889.3,39.96
46.105,-0.0129,-0.0165,-0.0436,-0.0387,-0.0224,0,0,0.0168,0.1056,0,0.012,0.1122,0.1206,889.4,39.96
46.145,-0.0129,-0.0157,-0.0436,-0.035,-0.0132,0,0,0.0178,0.1056,0,0.0131,0.1122,0.1205,889.4,39.96
46.186,-0.0119,-0.0156,-0.0436,-0.0315,-0.0057,0,0,0.019,0.1056,0,0.0145,0.1122,0.1186,889.4,39.96
46.226,-0.009,-0.0137,-0.0436,-0.0266,-0.013,0,0,0.02,0.1056,0,0.0119,0.1122,0.1174,889.4,39.96
46.266,-0.0062,-0.0125,-0.0436,-0.0218,-0.0205,0,0,0.0199,0.1056,0,0.0138,0.1122,0.1183,889.4,39.96
46.306,-0.0055,-0.0102,-0.0436,-0.0163,-0.023,0,0,0.0199,0.1056,0,0.0149,0.1122,0.1204,890.4,39.98
46.346,-0.0055,-0.0098,-0.0436,-0.0113,-0.0121,0,0,0.0201,0.1056,0,0.0155,0.1122,0.12,889.6,39.97
46.386,-0.0065,-0.0068,-0.0436,-0.0061,-0.0161,0,0,0.021,0.1056,0,0.0162,0.1122,0.1178,889.9,39.98
46.426,-0.0058,-0.007,-0.0436,-0.0014,-0.0184,0,0,0.0212,0.1056,0,0.0118,0.1141,0.1174,895.8,40.11
46.466,-0.0055,-0.0032,-0.0436,0.0008,-0.0136,0,0,0.0214,0.1056,0,0.0108,0.1138,0.1194,897.8,40.15
46.506,-0.0057,-0.0027,-0.0436,0.0052,-0.0193,0,0,0.0214,0.1056,0,0.0069,0.117,0.1206,897.5,40.14
46.546,-0.0082,-0.0017,-0.0436,0.0085,-0.018,0,0,0.0214,0.1056,0,0.009,0.1242,0.1206,900,40.2
46.586,-0.0102,0.0005,-0.0436,0.0127,-0.014,0,0,0.0216,0.1056,0,0.0063,0.1247,0.1205,900,40.2
46.626,-0.0126,0,-0.0436,0.0151,-0.014,0,0,0.0221,0.1056,0,0.0065,0.1247,0.1186,898,40.16
46.666,-0.0129,-0.0004,-0.0436,0.0179,-0.0057,0,0,0.024,0.1056,0,0.0062,0.1247,0.1174,901.4,40.23
46.706,-0.0129,0.0028,-0.0436,0.0193,-0.0139,0,0,0.0255,0.1056,0,0.0078,0.1247,0.1181,900.1,40.2
46.746,-0.0129,0.0021,-0.0436,0.0208,-0.0092,0,0,0.0263,0.1056,0,0.0037,0.1247,0.1202,898.5,40.17
46.786,-0.0136,0.0062,-0.0436,0.0217,-0.0205,0,0,0.0262,0.1056,0,0.0044,0.1247,0.1195,900.2,40.2
46.826,-0.0165,0.0065,-0.0436,0.0227,-0.0099,0,0,0.0271,0.1056,0,0.0045,0.1247,0.1175,898.5,40.17
46.866,-0.0195,0.0082,-0.0436,0.0246,-0.0131,0,0,0.0291,0.1056,0,0.002,0.1247,0.1174,896.6,40.13
46.906,-0.0202,0.0123,-0.0436,0.024,-0.018,0,0,0.0278,0.1056,0,-0.0015,0.1247,0.1174,898.2,40.16
46.947,-0.0202,0.0155,-0.0436,0.0229,-0.0203,0,0,0.026,0.1056,0,-0.0008,0.1247,0.1174,900.5,40.21
46.987,-0.0202,0.0162,-0.0436,0.0227,-0.0127,0,0,0.0254,0.1056,0,-0.0017,0.1247,0.1174,896.3,40.12
47.027,-0.0204,0.0174,-0.0436,0.0223,-0.0097,0,0,0.0253,0.1056,0,0.0025,0.1247,0.1166,894.4,40.08
47.067,-0.0219,0.018,-0.0436,0.0201,-0.0071,0,0,0.0266,0.1056,0,0.003,0.1247,0.1155,890,39.98
47.107,-0.0237,0.0204,-0.0425,0.0189,-0.0045,0,0,0.0268,0.1056,0,0.0071,0.1247,0.1153,890.3,39.98
47.147,-0.0246,0.0204,-0.0426,0.0179,-0.004,0,0,0.0268,0.106,0,0.0104,0.1247,0.1145,889.6,39.97
47.187,-0.0271,0.0197,-0.0437,0.0165,-0.0076,0,0,0.0269,0.1081,0,0.0155,0.1247,0.1144,889.4,39.96
47.227,-0.0289,0.0201,-0.0423,0.0148,-0.0057,0,0,0.0269,0.1087,0,0.0224,0.1247,0.1142,889.4,39.96
47.267,-0.0311,0.018,-0.0405,0.0142,-0.0102,0,0,0.0268,0.1087,0,0.0237,0.1247,0.1144,889.4,39.96
47.307,-0.0312,0.0199,-0.0327,0.0106,-0.0006,0,0,0.0268,0.1087,0,0.0199,0.1247,0.1165,889.4,39.96
47.347,-0.0312,0.019,-0.0298,0.008,0.0013,0,0,0.0268,0.1087,0,0.0152,0.1256,0.1178,889.4,39.96
47.387,-0.0312,0.0183,-0.0291,0.0067,-0.0068,0,0,0.0268,0.1087,0,0.0068,0.1273,0.12,889.4,39.96
47.427,-0.0313,0.0178,-0.0291,0.0046,0.0003,0,0,0.0268,0.1087,0,0.001,0.1289,0.1195,893,40.04
47.467,-0.0325,0.0179,-0.0291,0.0016,0.0005,0,0,0.0265,0.1087,0,-0.0099,0.1275,0.1175,892.4,40.03
47.507,-0.0333,0.0172,-0.0291,-0.0008,-0.0015,0,0,0.0255,0.1087,0,-0.0189,0.1278,0.1174,890.5,39.99
47.547,-0.0324,0.0156,-0.0291,-0.001,-0.0059,0,0,0.0253,0.1087,0,-0.0281,0.1246,0.1158,889.4,39.96
47.587,-0.0313,0.0149,-0.0291,-0.0024,-0.0022,0,0,0.0253,0.1087,0,-0.0348,0.1247,0.1142,889.4,39.96
47.627,-0.0313,0.0146,-0.0291,-0.0043,-0.0038,0,0,0.0253,0.1087,0,-0.0398,0.1247,0.1142,890.2,39.98
47.667,-0.0327,0.0161,-0.0291,-0.0052,-0.004,0,0,0.0253,0.1089,0,-0.0444,0.1247,0.1129,890.4,39.99
47.708,-0.033,0.016,-0.0291,-0.0061,-0.0073,0,0,0.0253,0.1109,0,-0.045,0.1247,0.1105,889.3,39.96
47.748,-0.0316,0.0154,-0.0291,-0.0068,-0.0026,0,0,0.0253,0.1118,0,-0.0458,0.1247,0.1083,890.4,39.98
47.788,-0.0312,0.0149,-0.0291,-0.0074,0.0004,0,0,0.0253,0.1118,0,-0.0441,0.1232,0.1077,889.6,39.97
47.828,-0.0297,0.0153,-0.0291,-0.0089,-0.0021,0,0,0.0243,0.1118,0,-0.0443,0.1156,0.1056,889.4,39.96
47.868,-0.0276,0.0149,-0.0291,-0.0088,-0.0099,0,0,0.0216,0.1118,0,-0.0438,0.113,0.1047,889.4,39.96
47.908,-0.0286,0.0142,-0.0291,-0.0098,-0.0033,0,0,0.0196,0.1118,0,-0.0438,0.1122,0.1043,889.4,39.96
47.948,-0.0311,0.0128,-0.0291,-0.0098,-0.0072,0,0,0.0186,0.1118,0,-0.0414,0.1122,0.1019,889.4,39.96
47.988,-0.0326,0.0102,-0.0291,-0.0117,-0.0079,0,0,0.0199,0.1118,0,-0.0377,0.1122,0.1012,889.4,39.96
48.028,-0.0318,0.0101,-0.0291,-0.011,-0.0075,0,0,0.0246,0.1118,0,-0.0369,0.1122,0.1012,889.4,39.96

